Proper-motion binaries in the Hipparcos Catalogue. Comparison with radial velocity data

The comparison of the proper motions constructed from positions spanning a short (Hipparcos) or long time (Tycho-2) makes it possible to uncover binaries with periods of the order of or somewhat larger than the short time span, since the unrecognised orbital motion will then add to the proper motion. A list of candidate proper motion binaries is constructed from a chi^2 test evaluating the statistical significance of the difference between the Tycho-2 and Hipparcos proper motions for 103134 stars in common between the two catalogues (excluding components of visual systems). The paper focuses on the evaluation of the detection efficiency of proper-motion binaries, using different kinds of control data (mostly radial velocities). The detection rate for entries from the Ninth Catalogue of Spectroscopic Binary Orbits (SB9) is evaluated, as well as for stars like barium stars, which are known to be all binaries. Proper motion binaries are efficiently detected for systems with parallaxes in excess of ca. 20 mas, and periods in the range 1000 - 30000 d. The shortest periods in this range (1000 - 2000 d) may appear only as DMSA/G binaries (accelerated proper motion in the Hipparcos Double and Multiple System Annex). Proper motion binaries detected among SB9 systems having periods shorter than about 400 d hint at triple systems. A list of 19 candidate triple systems is provided. Binaries suspected of having low-mass (brown-dwarf-like) companions are listed as well. Among the 37 barium stars with parallaxes larger than 5 mas, only 7 exhibit no evidence for duplicity whatsoever (be it spectroscopic or astrometric). Finally, the fraction of proper-motion binaries shows no significant variation among the various (regular) spectral classes, when due account is taken for the detection biases.

==> table2.dat <==
    62     3.70   0.84276   7   -   -   -  
    68   573.65   1.00000   7   -   -   -  
    93    32.19   1.00000   5   -   B   -  
   104     9.48   0.99126   7   -   -   -  
   171  1695.38   1.00000   X   O   B   -  
   290    91.51   1.00000   5   -   B   -  
   305    42.75   1.00000   7   -   c   -  
   329    37.94   1.00000   5   -   -   -  
   340     8.28   0.98408   9   -   -   -  
   356    43.03   1.00000   5   -   B   -  
   359   105.95   1.00000   5   -   -   -  
   493     3.74   0.84589   7   -   c   -   sB-lm?  
   611    11.68   0.99708   9   -   -   -  
   626    21.38   0.99998   5   -   -   -  
   646     2.98   0.77418   7   -   -   -  
   648     5.74   0.94337   9   -   -   -  
   695     5.10   0.92177   7   -   -   -  
   727    43.81   1.00000   5   -   -   -  
   741    13.24   0.99867   7   -   -   -  
   765    19.10   0.99993   X   -   -   -  
   787    27.72   1.00000   9   -   -   -  
   807     3.17   0.79530   7   -   -   -  
   847    24.04   0.99999   5   -   -   -  
   864     7.14   0.97179   7   -   -   -  
   879    21.21   0.99998   5   -   -   -  
   886     2.38   0.69519   7   -   -   -  
   898    32.65   1.00000   7   -   -   -  
   928     5.06   0.92051   7   -   -   -  
   944     2.06   0.64310   9   -   B   -   Ba 
   961    25.84   1.00000   5   -   -   -  
   971     9.41   0.99094   7   -   B   -  
   983     9.97   0.99318   7   -   -   -  
  1026     4.33   0.88549   7   -   c   -  
  1065     3.78   0.84861   7   -   -   -  
  1103    27.48   1.00000   7   -   -   -  
  1133    34.14   1.00000   7   -   c   -  
  1139     1.16   0.43880   7   -   -   -  
  1164     1.78   0.58969   7   -   -   B  
  1175    10.98   0.99588   7   -   -   -  
  1249    39.17   1.00000   7   -   -   B  
  1274    93.34   1.00000   7   -   -   -  
  1341    23.73   0.99999   7   -   c   -  
  1351    25.45   1.00000   7   -   -   -  
  1420    16.13   0.99969   7   -   -   -  
  1476     5.05   0.91982   7   -   -   -  
  1573    87.90   1.00000   5   -   B   -  
  1638    35.37   1.00000   5   -   -   B  
  1649    53.17   1.00000   5   -   B   -  
  1701     8.08   0.98241   7   -   -   -  
  1707    12.56   0.99813   7   -   -   -  
  1742     1.69   0.56939   7   -   -   -  
  1777     8.13   0.98287   7   -   -   -  
  1781     8.25   0.98387   7   -   -   -  
  1812     6.86   0.96757   7   -   -   -  
  1844     1.16   0.44089   7   -   -   -  
  1867    18.59   0.99991   9   -   B   -  
  1892    35.01   1.00000   9   -   -   -  
  1897    30.40   1.00000   5   -   -   -  
  1976    71.42   1.00000   7   -   B   -  
  1984     1.18   0.44620   7   -   -   -  
  1985     0.13   0.06456   9   -   B   -  
  2003    12.73   0.99828   7   -   -   -  
  2015    76.50   1.00000   7   -   -   -  
  2066    95.78   1.00000   5   -   -   -  
  2081  2566.33   1.00000   7   O   -   -  
  2094    19.02   0.99993   5   -   -   -  
  2169     8.40   0.98497   7   -   -   -  
  2205    36.35   1.00000   7   -   -   -  
  2217     7.27   0.97365   7   -   -   -  
  2288    13.77   0.99898   7   -   -   -  
  2308     1.82   0.59764   7   -   -   -  
  2383   919.45   1.00000   7   -   -   -  
  2397    49.70   1.00000   7   -   -   -  
  2534    16.39   0.99972   7   -   -   -  
  2628    22.73   0.99999   5   -   -   -  
  2645    22.60   0.99999   9   -   B   -  
  2677    60.18   1.00000   7   -   -   -  
  2760    34.87   1.00000   9   -   c   -  
  2777    30.82   1.00000   9   -   -   -  
  2809     1.04   0.40539   7   -   -   -  
  2856    15.94   0.99965   7   -   -   c  
  2908     9.47   0.99121   7   -   -   -  
  2918    36.49   1.00000   5   -   c   -  
  2927   114.39   1.00000   5   -   -   -  
  3000    51.08   1.00000   7   -   -   -  
  3042     7.11   0.97147   9   -   -   -  
  3045   167.49   1.00000   X   -   -   -  
  3076     7.54   0.97699   7   -   -   -  
  3092    48.04   1.00000   5   O   -   O  
  3175     1.01   0.39655   7   -   -   -  
  3238    20.08   0.99996   5   -   -   -  
  3245    32.59   1.00000   5   -   -   -  
  3269    63.46   1.00000   5   -   -   -  
  3362     1.30   0.47769   7   O   -   -   triple? 
  3405    15.83   0.99963   7   -   -   -  
  3412     3.06   0.78356   7   -   -   -  
  3428    43.43   1.00000   5   -   -   -  
  3457    24.61   1.00000   5   -   -   -  
  3463     0.60   0.25880   7   -   -   -  
  3490     1.64   0.55905   7   -   -   -  
  3561     6.62   0.96342   7   -   -   -  
  3578    49.06   1.00000   9   -   B   -  
  3587   142.40   1.00000   7   -   c   -  
  3604    19.80   0.99995   5   -   -   -  
  3645    44.55   1.00000   X   -   B   -  
  3697    21.44   0.99998   9   -   -   -  
  3741    16.87   0.99978   9   -   -   -  
  3817    24.55   1.00000   5   -   -   c  
  3825    30.89   1.00000   7   -   -   -  
  3834    15.38   0.99954   7   -   -   -  
  3870     3.38   0.81593   7   -   -   -  
  3903    11.10   0.99612   9   -   -   -  
  3919     9.00   0.98887   7   -   -   -  
  3948    30.10   1.00000   5   -   -   -  
  3970    27.43   1.00000   5   -   -   -  
  3973    19.99   0.99995   7   -   B   -  
  3999     9.25   0.99022   7   -   B   -  
  4041    18.96   0.99992   5   -   -   -  
  4079    14.45   0.99927   7   -   -   -  
  4100    14.52   0.99930   7   -   -   B  
  4131    55.96   1.00000   7   -   B   -  
  4166   159.61   1.00000   7   O   -   -  
  4197     8.87   0.98815   9   -   -   B  
  4283    29.13   1.00000   7   -   -   -  
  4292     4.77   0.90777   9   -   -   c  
  4342     1.81   0.59555   7   -   -   -  
  4387     6.25   0.95615   7   -   -   -  
  4395    24.25   0.99999   9   -   -   -  
  4408     4.20   0.87740   7   -   -   -  
  4425    57.51   1.00000   5   -   -   -  
  4437     5.64   0.94032   7   -   -   -  
  4446   117.20   1.00000   7   -   c   -   sB-lm?  
  4481    23.21   0.99999   5   -   -   -  
  4482    64.27   1.00000   5   -   -   -  
  4486    65.22   1.00000   5   -   -   c  
  4506     2.61   0.72890   7   -   -   -  
  4511     3.59   0.83411   7   -   -   -  
  4522     0.33   0.15231   7   -   -   -  
  4546     1.29   0.47549   7   -   -   -  
  4598    16.86   0.99978   7   -   -   -  
  4625     6.95   0.96903   7   -   -   -  
  4668    35.75   1.00000   5   -   -   -  
  4696    50.09   1.00000   7   -   -   B  
  4750    25.75   1.00000   5   -   -   -  
  4757     4.69   0.90412   7   -   -   -  
  4826     1.66   0.56400   7   -   -   -  
  4844     4.20   0.87740   7   -   -   -  
  4903    29.28   1.00000   5   -   -   -  
  4967     1.64   0.55902   7   -   -   -  
  5034    29.46   1.00000   5   -   c   -  
  5045    19.87   0.99995   7   -   -   -  
  5141    91.70   1.00000   7   -   b   -  
  5144    23.00   0.99999   5   -   c   -  
  5162     1.18   0.44514   7   -   -   -  
  5178     9.24   0.99012   7   -   -   -  
  5219    33.79   1.00000   7   -   -   -  
  5248     2.85   0.75984   7   -   -   -  
  5310   171.72   1.00000   9   -   -   -  
  5313   241.99   1.00000   7   -   c   -  
  5333    12.84   0.99837   9   -   c   -  
  5366    14.27   0.99920   7   -   -   -  
  5459    27.96   1.00000   5   -   -   -  
  5465     0.09   0.04590   7   -   B   -  
  5515    13.67   0.99892   7   -   -   -  
  5564     4.85   0.91131   7   -   -   -  
  5598     4.93   0.91485   7   -   -   -  
  5635     4.13   0.87302   7   -   -   -  
  5666    54.29   1.00000   7   -   -   -  
  5678    14.76   0.99938   7   -   c   -  
  5681    49.41   1.00000   5   -   -   -  
  5697   241.14   1.00000   7   O   -   -  
  5766    25.39   1.00000   5   -   b   -  
  5807    20.82   0.99997   5   -   -   -  
  5820    31.11   1.00000   5   -   B   -  
  5822     0.75   0.31303   7   -   -   -  
  5871     8.17   0.98315   7   -   -   -  
  5959     2.71   0.74185   7   -   -   -  
  5965     6.04   0.95124   7   -   -   -  
  6014    10.67   0.99519   7   -   -   -  
  6202     6.35   0.95823   7   -   -   -  
  6233    20.41   0.99996   7   -   -   -  
  6253     3.24   0.80227   7   -   -   -  
  6273    31.86   1.00000   X   -   B   -  
  6303    10.29   0.99416   7   -   -   -  
  6322    47.81   1.00000   7   -   -   -  
  6333     1.45   0.51617   7   -   -   -  
  6339   264.28   1.00000   7   -   -   -  
  6395    20.03   0.99996   7   -   -   -  
  6441     5.10   0.92205   7   -   -   -  
  6464     2.17   0.66219   7   -   -   B  
  6483     3.33   0.81040   7   -   -   -  
  6486    29.58   1.00000   5   -   -   -  
  6542    40.65   1.00000   X   -   c   -  
  6549     8.40   0.98504   7   -   -   -  
  6588    10.79   0.99546   7   -   -   -  
  6591    10.96   0.99583   7   -   -   -  
  6615     4.85   0.91132   7   -   -   -  
  6712   140.98   1.00000   7   -   B   -  
  6713     0.54   0.23793   7   -   -   -  
  6737     0.59   0.25557   7   -   B   -  
  6758    13.58   0.99887   7   -   -   -  
  6761    31.18   1.00000   5   -   -   -  
  6768     1.71   0.57422   7   -   B   -  
  6851    21.99   0.99998   5   -   -   -  
  6866    18.66   0.99991   5   -   -   -  
  6914    41.08   1.00000   5   -   -   -  
  6951     2.76   0.74800   7   -   -   -  
  6989     0.19   0.09205   7   -   -   -  
  7036     1.18   0.44512   9   -   -   -  
  7113    20.86   0.99997   5   -   -   -  
  7131     0.09   0.04639   7   -   -   c  
  7138    21.64   0.99998   5   -   -   -  
  7142    24.87   1.00000   5   -   -   -  
  7148     2.54   0.71887   7   -   -   -  
  7174     4.76   0.90753   7   -   -   -  
  7181     2.11   0.65222   7   -   -   -  
  7298     0.68   0.28645   7   -   -   -  
  7305     4.50   0.89435   7   -   -   -  
  7320     2.76   0.74783   7   -   -   -  
  7324    28.03   1.00000   5   -   -   -  
  7369     1.00   0.39261   7   -   -   -  
  7439     2.13   0.65496   7   -   -   B  
  7549    22.36   0.99999   5   -   -   -  
  7565     2.44   0.70524   7   -   -   -  
  7568    75.34   1.00000   7   -   -   -  
  7580   297.96   1.00000   7   O   B   -  
  7626    87.29   1.00000   5   -   -   -  
  7651     0.75   0.31140   7   -   -   -  
  7663     5.28   0.92869   7   -   -   -  
  7700    12.21   0.99776   7   -   -   -  
  7711    20.09   0.99996   7   -   -   -  
  7712     6.91   0.96841   7   -   -   -  
  7718    37.87   1.00000   7   -   -   -  
  7719    16.11   0.99968   7   O   -   -  
  7743     1.73   0.57881   7   -   -   -  
  7803     1.26   0.46688   7   -   -   -  
  7825    54.29   1.00000   9   -   -   -  
  7837     2.79   0.75268   7   -   -   B  
  7839    22.20   0.99998   5   -   -   -  
  7852     7.01   0.96992   7   -   -   -  
  7863    19.23   0.99993   5   -   -   -  
  7869     0.97   0.38380   9   -   B   -  
  7894     1.25   0.46502   7   -   -   -  
  7903    97.15   1.00000   7   -   B   -  
  7918   837.29   1.00000   7   -   B   -  
  7924     6.51   0.96145   7   -   -   -  
  7929    55.85   1.00000   5   O   -   -  
  7955   655.65   1.00000   9   -   -   -  
  7961    58.20   1.00000   5   -   B   -  
  7974    15.72   0.99961   7   -   -   -  
  8109    19.58   0.99994   5   -   c   -  
  8123    19.05   0.99993   5   -   -   -  
  8133     8.76   0.98748   7   -   -   -  
  8135    30.37   1.00000   7   -   -   -  
  8136     0.82   0.33645   7   -   -   -  
  8164    33.75   1.00000   5   -   -   -  
  8185    11.89   0.99738   7   -   -   -  
  8198   118.05   1.00000   5   -   -   c  
  8235     7.87   0.98049   7   -   -   -  
  8303    38.29   1.00000   5   -   -   -  
  8372     2.53   0.71785   9   -   -   -  
  8394     2.14   0.65742   7   -   B   -  
  8472     3.81   0.85103   7   -   -   -  
  8486    83.48   1.00000   X   -   B   -  
  8498    62.92   1.00000   5   -   B   -  
  8553    20.74   0.99997   5   -   -   -  
  8590     2.08   0.64640   7   -   -   -  
  8645     9.28   0.99033   7   O   -   -  
  8653    10.32   0.99426   9   -   -   -  
  8674    67.37   1.00000   5   -   c   -   sB-lm?  
  8690    30.34   1.00000   5   -   b   -  
  8718     8.17   0.98320   7   -   -   c  
  8735    19.16   0.99993   5   -   -   -  
  8846    20.93   0.99997   5   -   -   -  
  8920     0.65   0.27724   7   -   -   -  
  8987    23.92   0.99999   5   -   -   -  
  9007   111.81   1.00000   7   -   -   -  
  9065     6.18   0.95457   7   -   -   -  
  9095     7.71   0.97885   9   -   -   -  
  9148     1.54   0.53762   7   -   B   -  
  9156    54.83   1.00000   5   -   -   -  
  9216     1.12   0.42759   7   -   -   -  
  9260     0.36   0.16501   7   -   -   -  
  9306     0.30   0.13967   7   -   -   -  
  9316    20.95   0.99997   5   -   c   -  
  9405    21.19   0.99997   5   -   -   -  
  9423    63.12   1.00000   5   -   B   -  
  9544    17.61   0.99985   9   -   B   -  
  9634     0.57   0.24866   7   -   -   -  
  9685   111.01   1.00000   5   -   -   -  
  9724    36.79   1.00000   5   O   -   -  
  9754    15.55   0.99958   7   -   c   -  
  9803    23.77   0.99999   7   -   -   -  
  9852     5.44   0.93400   7   -   -   -  
  9974    74.68   1.00000   5   -   B   -  
 10053    10.13   0.99369   9   -   -   -  
 10091   120.45   1.00000   7   -   -   -  
 10111     4.25   0.88071   7   -   -   -  
 10133    21.08   0.99997   5   -   -   -  
 10138   567.96   1.00000   5   O   B   -  
 10160     1.63   0.55844   9   -   -   -  
 10194     2.56   0.72183   7   -   -   -  
 10255     4.53   0.89627   9   -   -   -  
 10321    51.69   1.00000   5   -   c   -  
 10356   150.91   1.00000   7   -   -   -  
 10385     8.57   0.98620   7   -   -   -  
 10420    27.94   1.00000   7   -   -   -  
 10454     3.51   0.82666   7   -   -   -  
 10547     0.93   0.37067   7   -   -   -  
 10575    20.06   0.99996   5   -   -   -  
 10611    49.68   1.00000   7   -   -   -  
 10616    41.52   1.00000   5   -   -   -  
 10703    19.13   0.99993   5   -   -   -  
 10710    62.26   1.00000   5   -   -   -  
 10757     3.19   0.79735   7   -   -   -  
 10786    10.89   0.99568   7   -   -   -  
 10826    48.66   1.00000   5   -   -   -   o Cet: LPV  
 10889     0.05   0.02677   7   -   -   -  
 10921    29.96   1.00000   5   -   -   -  
 10978    48.21   1.00000   5   -   -   -  
 11007     0.08   0.04102   7   -   -   -  
 11037     4.64   0.90154   7   -   -   -  
 11080    18.45   0.99990   7   -   -   -  
 11114     4.45   0.89169   7   -   -   -  
 11223     8.44   0.98531   7   -   -   -  
 11245    63.93   1.00000   7   -   -   -  
 11250    12.67   0.99823   7   -   -   -  
 11256    28.60   1.00000   5   -   -   -  
 11274     1.25   0.46529   7   -   -   -  
 11314     2.49   0.71254   7   -   -   -  
 11340    18.29   0.99989   7   -   -   -  
 11355    48.99   1.00000   7   -   B   -  
 11380    27.25   1.00000   7   O   -   O  
 11395     9.21   0.98997   7   -   -   -  
 11405    68.97   1.00000   5   -   c   -  
 11409     5.09   0.92151   9   -   B   -  
 11484    31.16   1.00000   X   -   -   -  
 11502    25.57   1.00000   7   -   B   -  
 11526    37.82   1.00000   5   -   -   -  
 11537     1.73   0.57828   9   -   -   -  
 11543    37.88   1.00000   5   -   -   -  
 11552     3.32   0.80962   9   -   -   -  
 11576     9.17   0.98979   7   -   -   -  
 11577    72.61   1.00000   5   -   -   -  
 11679    75.41   1.00000   5   -   -   -  
 11750     2.02   0.63564   7   -   -   -  
 11753    22.29   0.99999   7   -   B   -  
 11757   199.71   1.00000   7   -   -   -  
 11783   913.60   1.00000   5   -   B   -  
 11802    11.91   0.99741   7   -   -   -  
 11885     0.93   0.37100   7   -   -   -  
 11892    20.67   0.99997   5   -   c   -  
 11906    12.03   0.99756   7   -   -   -  
 11923     0.44   0.19598   7   O   B   -  
 11927     0.96   0.38259   7   -   -   -  
 11939    13.08   0.99856   7   -   -   -  
 11948    13.72   0.99895   7   -   -   -  
 11959    22.28   0.99999   5   -   -   -  
 12017     2.70   0.74023   7   -   -   -  
 12067    60.38   1.00000   5   -   c   -  
 12070    18.26   0.99989   7   -   -   -  
 12099     0.45   0.20099   9   -   B   -  
 12112    24.91   1.00000   7   -   -   -  
 12139    10.85   0.99559   9   -   -   -  
 12184    38.05   1.00000   5   -   -   -  
 12214    23.73   0.99999   5   -   -   -  
 12225   118.72   1.00000   X   -   -   -  
 12232    17.05   0.99980   7   -   -   B  
 12350    54.58   1.00000   5   -   -   -  
 12354     0.96   0.38258   7   -   -   c  
 12381    25.11   1.00000   5   -   B   -  
 12413   140.95   1.00000   9   -   -   -  
 12416     0.66   0.28187   7   -   -   B  
 12421   108.28   1.00000   5   -   c   -  
 12425     0.86   0.34871   7   -   c   -  
 12473     5.46   0.93486   7   -   -   -  
 12536     1.93   0.61973   7   -   -   -  
 12540    21.50   0.99998   5   -   -   -  
 12562    21.28   0.99998   5   -   B   -  
 12636     3.52   0.82838   7   -   -   -  
 12641    20.80   0.99997   5   -   -   B  
 12654   117.77   1.00000   5   -   c   -  
 12716    39.62   1.00000   5   O   B   -   triple? 
 12720    69.56   1.00000   7   -   -   -  
 12746     3.23   0.80076   7   -   -   -  
 12770    19.65   0.99995   5   O   -   -  
 12778     1.41   0.50681   9   -   B   -  
 12787    45.39   1.00000   5   -   -   -  
 12816     1.39   0.50217   7   -   -   -  
 12820     6.65   0.96407   7   -   -   -  
 12843     2.55   0.72058   7   -   c   -  
 12889    68.54   1.00000   7   -   B   -  
 12923     0.12   0.05618   7   -   -   -  
 13008    59.24   1.00000   7   -   -   -  
 13055   102.56   1.00000   7   O   -   -   Ba 
 13060     3.36   0.81345   7   -   -   -  
 13081    63.53   1.00000   7   O   -   -  
 13098     0.31   0.14218   7   -   -   c  
 13120    17.39   0.99983   7   -   -   -  
 13142    68.11   1.00000   5   -   c   -  
 13151     0.99   0.38934   7   -   -   -  
 13176     1.65   0.56089   7   -   B   -  
 13222     0.16   0.07873   7   -   -   -  
 13225     1.07   0.41439   9   -   -   -  
 13288    24.99   1.00000   5   -   -   -  
 13326     5.62   0.93965   7   -   -   -  
 13350    50.45   1.00000   7   -   c   -  
 13460    19.21   0.99993   7   -   -   -  
 13477     5.91   0.94800   7   -   -   -  
 13569     3.48   0.82418   9   -   -   -  
 13579    35.31   1.00000   7   -   -   -  
 13586    21.33   0.99998   5   -   -   -  
 13702    88.98   1.00000   7   -   b   -  
 13830    13.28   0.99869   7   -   -   -  
 13835     0.61   0.26466   7   -   -   -  
 13864    63.87   1.00000   5   -   -   -  
 13880     0.22   0.10510   7   -   -   -  
 13928    46.33   1.00000   5   -   -   -  
 14042    30.95   1.00000   V   -   -   -   T Hor: LPV 
 14048     4.26   0.88094   7   -   B   -  
 14056   156.31   1.00000   7   -   B   -  
 14063    21.95   0.99998   5   -   -   c  
 14133    20.86   0.99997   9   -   -   -  
 14136    30.71   1.00000   7   -   -   -  
 14168    12.14   0.99769   9   -   -   -  
 14239    41.03   1.00000   5   -   -   -  
 14253     6.26   0.95634   7   -   -   -  
 14273     7.46   0.97597   7   O   B   -   triple? 
 14292     6.28   0.95676   7   -   -   b  
 14311    28.83   1.00000   5   -   -   -  
 14388     4.42   0.89005   7   -   -   -  
 14411    22.83   0.99999   5   -   -   -  
 14415   175.66   1.00000   7   -   -   -  
 14467    18.94   0.99992   5   -   -   -  
 14502    10.50   0.99475   7   -   -   -  
 14527    48.61   1.00000   5   -   B   -  
 14539     1.70   0.57343   7   -   -   -  
 14629    36.02   1.00000   5   -   -   -  
 14668    32.36   1.00000   5   -   -   O  
 14757    18.94   0.99992   9   -   -   -  
 14758    24.69   1.00000   5   -   -   -  
 14763    13.24   0.99867   9   -   -   -  
 14777     2.83   0.75660   9   -   -   -  
 14794    22.21   0.99998   5   -   B   -  
 14832    14.46   0.99928   7   -   c   -  
 14868    11.61   0.99698   7   -   -   -  
 14959     5.08   0.92105   7   -   -   -  
 15010     0.04   0.01816   7   -   -   -  
 15014     0.89   0.35926   7   -   -   -  
 15029     3.49   0.82545   7   -   -   -  
 15062    34.07   1.00000   5   -   B   -  
 15106    66.51   1.00000   7   -   c   -  
 15118    38.61   1.00000   5   -   -   B  
 15121     5.19   0.92541   7   -   -   -  
 15136     7.53   0.97686   9   -   -   -  
 15239    20.46   0.99996   5   -   -   -  
 15241     3.50   0.82590   7   -   -   -  
 15244   147.77   1.00000   7   -   -   -  
 15269    26.72   1.00000   5   -   -   -  
 15279     4.45   0.89211   7   -   -   -  
 15307    18.60   0.99991   7   -   -   -  
 15357     2.68   0.73857   7   -   -   -  
 15394   168.74   1.00000   7   O   B   -  
 15406     2.93   0.76897   7   -   -   -  
 15428    19.52   0.99994   5   -   -   -  
 15438     2.57   0.72328   9   -   B   -  
 15539     7.60   0.97765   9   -   c   -  
 15547   111.31   1.00000   5   -   -   -  
 15568    60.08   1.00000   7   -   -   -  
 15589     1.09   0.41956   7   -   -   -  
 15591     6.27   0.95657   7   -   -   -  
 15643     6.31   0.95732   7   -   -   -  
 15645     1.02   0.40004   9   -   B   -  
 15747    26.37   1.00000   5   -   b   -  
 15769     1.69   0.57139   9   -   -   -  
 15831     6.81   0.96680   7   -   -   -  
 15842    20.44   0.99996   5   -   c   -  
 15886    19.56   0.99994   9   -   -   -  
 15895    18.72   0.99991   7   -   -   -  
 15900     6.97   0.96940   9   O   -   -  
 15914    12.94   0.99845   7   -   -   -  
 15920     2.89   0.76441   7   -   B   -  
 16022     7.00   0.96979   7   -   -   -  
 16075     6.76   0.96596   7   -   -   -  
 16088    12.74   0.99829   7   -   -   -  
 16159     2.40   0.69908   7   -   -   -  
 16174     9.51   0.99140   7   -   -   c  
 16193     9.47   0.99123   7   -   -   -  
 16259     5.83   0.94575   7   -   c   -  
 16277     6.11   0.95292   7   -   -   -  
 16308     1.75   0.58366   9   -   -   -  
 16329    18.31   0.99989   7   -   c   -  
 16370    11.41   0.99668   9   -   B   -  
 16418    11.69   0.99711   9   -   -   -  
 16454     3.52   0.82812   7   -   B   -  
 16489    12.99   0.99849   9   -   -   -  
 16638    25.22   1.00000   5   -   -   -  
 16661     0.07   0.03542   9   -   -   -  
 16670    23.77   0.99999   5   -   -   -  
 16696     5.32   0.92995   7   -   -   -  
 16738    74.63   1.00000   7   -   -   -  
 16745     2.43   0.70352   7   -   -   -  
 16777     2.87   0.76146   7   -   -   -  
 16788    88.68   1.00000   5   -   c   -   sB-lm? 
 16804     1.73   0.57872   7   -   -   -  
 16851    21.48   0.99998   7   -   B   -  
 16853    18.02   0.99988   7   -   B   -  
 16855     1.15   0.43809   7   -   -   -  
 16864    21.17   0.99997   5   -   -   -  
 16870   291.35   1.00000   7   -   -   -  
 16928    36.93   1.00000   7   -   -   -  
 16972    24.72   1.00000   5   -   -   -  
 16981     1.53   0.53401   7   -   -   -  
 17023     9.40   0.99090   7   -   -   -  
 17026     5.39   0.93255   7   -   -   -  
 17098     0.85   0.34687   9   -   -   -  
 17108     1.85   0.60366   9   -   B   -  
 17126    74.33   1.00000   5   -   -   -  
 17153    18.11   0.99988   7   -   -   -  
 17175    25.21   1.00000   7   -   -   -  
 17184    40.91   1.00000   9   -   c   -  
 17209     0.97   0.38572   7   -   -   -  
 17210     0.88   0.35649   7   -   -   -  
 17269     0.04   0.01825   7   -   -   -  
 17320    19.80   0.99995   5   -   c   -  
 17333    15.89   0.99965   7   -   -   -  
 17370     5.87   0.94676   7   -   -   -  
 17395     6.76   0.96600   7   -   -   -  
 17451     2.68   0.73856   7   -   -   -  
 17466    18.85   0.99992   9   -   -   -  
 17480    10.36   0.99438   9   -   -   -  
 17483    22.74   0.99999   5   -   c   -  
 17543     5.12   0.92269   7   -   -   -  
 17557     1.89   0.61039   7   -   -   -  
 17586     6.92   0.96853   7   -   -   -  
 17608    19.27   0.99993   5   -   -   -  
 17653     4.12   0.87255   7   -   -   -  
 17662     2.31   0.68555   7   -   -   -  
 17714     0.55   0.24063   7   -   -   -  
 17726     5.85   0.94625   7   -   -   -  
 17730     5.29   0.92911   7   -   -   -  
 17771    18.91   0.99992   7   -   -   -  
 17772     2.03   0.63673   7   -   -   -  
 17820     6.11   0.95299   7   -   B   -  
 17830    37.32   1.00000   5   -   c   -  
 17837    20.54   0.99997   5   -   c   -  
 17895   104.92   1.00000   5   -   B   -  
 17997     0.13   0.06419   7   -   -   -  
 18003     9.87   0.99283   7   -   -   -  
 18038     5.24   0.92718   7   -   -   -  
 18074     1.02   0.39831   7   -   -   -  
 18080    21.25   0.99998   5   O   -   -   triple? (W UMa) 
 18098    29.35   1.00000   7   -   -   -  
 18105    66.18   1.00000   9   -   -   -  
 18123     0.65   0.27589   7   -   -   -  
 18141    28.05   1.00000   5   -   -   -  
 18199   139.68   1.00000   9   -   -   -  
 18271    36.51   1.00000   5   -   B   -  
 18299    29.27   1.00000   5   -   -   -  
 18308    17.30   0.99982   7   -   -   -  
 18317    32.46   1.00000   5   -   -   -  
 18331    19.45   0.99994   9   -   B   -  
 18339    18.64   0.99991   5   -   -   -  
 18401    87.28   1.00000   9   -   -   -  
 18438    14.73   0.99937   9   -   -   -  
 18443    11.00   0.99592   7   -   -   -  
 18448     8.00   0.98167   7   -   -   -  
 18470    34.21   1.00000   5   -   -   -  
 18525     7.74   0.97909   7   -   -   -  
 18530     1.02   0.40052   7   -   -   -  
 18559    16.16   0.99969   7   -   -   -  
 18595    52.29   1.00000   7   -   -   -  
 18608    18.52   0.99990   5   O   -   -  
 18609    75.26   1.00000   7   -   -   -  
 18658     3.75   0.84670   9   -   -   -  
 18678    70.44   1.00000   7   -   B   -  
 18690     9.78   0.99249   7   -   -   -  
 18697    18.79   0.99992   5   -   -   -  
 18704     8.41   0.98507   7   -   -   -  
 18719   140.47   1.00000   5   -   -   -  
 18723     3.61   0.83534   7   -   -   -  
 18750     1.36   0.49328   7   -   -   -  
 18833    21.72   0.99998   5   -   c   -  
 18844    15.45   0.99956   7   -   B   -  
 18951     2.14   0.65772   7   -   -   -  
 18994    63.72   1.00000   7   -   B   -  
 19004     9.93   0.99302   7   -   -   -  
 19012    10.91   0.99572   9   -   -   -  
 19036    35.58   1.00000   5   -   -   c  
 19134    28.88   1.00000   9   -   -   -  
 19136    23.33   0.99999   7   -   c   -  
 19147    36.50   1.00000   7   -   c   -  
 19167    19.94   0.99995   5   -   -   -  
 19172    39.63   1.00000   5   -   -   c  
 19195     2.91   0.76711   7   -   -   -  
 19209    10.81   0.99550   7   -   -   -  
 19218     0.61   0.26280   7   -   -   -  
 19219    75.04   1.00000   7   -   -   -  
 19233    86.37   1.00000   5   -   B   -  
 19248    71.21   1.00000   7   O   B   -   triple? 
 19322    13.04   0.99853   7   -   -   -  
 19334    20.15   0.99996   5   -   -   -  
 19335     4.44   0.89147   7   -   c   -   sB-lm?  
 19359    12.27   0.99783   7   -   -   -  
 19396     2.14   0.65670   7   -   -   -  
 19420    23.36   0.99999   5   -   -   -  
 19481     1.09   0.41926   7   -   -   -  
 19507    23.28   0.99999   5   -   B   -  
 19526    21.62   0.99998   5   -   -   -  
 19538     0.13   0.06430   7   -   B   -  
 19543    19.63   0.99995   5   -   -   -  
 19581    19.36   0.99994   5   -   -   -  
 19590     8.59   0.98635   9   -   -   -  
 19670     0.86   0.34937   7   -   -   -  
 19704     5.22   0.92656   7   -   -   -  
 19798    80.22   1.00000   7   -   c   -  
 19811    29.47   1.00000   9   O   -   -  
 19839    34.54   1.00000   5   -   -   -  
 19869    25.51   1.00000   5   -   -   -  
 19906    18.67   0.99991   5   -   -   -  
 19911    18.55   0.99991   9   -   B   -  
 19912     7.84   0.98017   7   -   -   -  
 19914    10.88   0.99565   7   -   -   -  
 19930     8.91   0.98835   7   -   -   -  
 19963    21.96   0.99998   7   -   -   -  
 19972     0.45   0.20344   7   -   -   -  
 19977     7.83   0.98003   7   -   -   -  
 20041     2.64   0.73232   7   -   -   -  
 20065    18.45   0.99990   7   -   -   -  
 20072     1.31   0.48063   7   -   -   -  
 20153     4.76   0.90764   7   -   -   -  
 20242    46.12   1.00000   5   -   B   -  
 20255    51.72   1.00000   5   -   -   -  
 20258     1.60   0.55087   7   -   -   -  
 20282     6.61   0.96322   7   -   c   -  
 20289     9.73   0.99229   7   -   -   -  
 20298    29.22   1.00000   5   O   -   -  
 20302     2.83   0.75758   7   -   -   -  
 20334    22.23   0.99999   5   -   -   -  
 20375    88.66   1.00000   5   -   B   -  
 20512    27.35   1.00000   5   -   B   -  
 20541   213.03   1.00000   7   -   -   -  
 20576     8.13   0.98288   9   -   -   -  
 20613   144.35   1.00000   5   -   -   -  
 20618    23.03   0.99999   7   -   -   -  
 20639    24.93   1.00000   7   -   -   -  
 20713    55.16   1.00000   5   O   -   -  
 20719    25.70   1.00000   5   -   c   -  
 20802    48.79   1.00000   5   -   B   -  
 20819    41.42   1.00000   5   -   c   -  
 20834    44.28   1.00000   5   -   -   -  
 20879     1.28   0.47285   7   -   -   -  
 20885    79.27   1.00000   5   -   -   -  
 20999    15.26   0.99951   7   -   -   -  
 21000   617.09   1.00000   5   -   -   -  
 21008    21.35   0.99998   5   -   -   -  
 21053    36.33   1.00000   5   -   c   -  
 21079    21.26   0.99998   5   -   B   -  
 21200    17.57   0.99985   9   -   -   -  
 21206     0.32   0.14748   7   -   -   -  
 21276    68.24   1.00000   9   -   B   -  
 21304     1.78   0.58975   7   -   -   -  
 21370     0.62   0.26510   7   -   -   -  
 21386    57.65   1.00000   X   -   -   -  
 21415     3.88   0.85664   7   -   -   -  
 21442    69.23   1.00000   7   -   -   -  
 21496     1.59   0.54773   7   -   -   -  
 21539     2.06   0.64383   7   -   -   -  
 21543    46.37   1.00000   9   -   c   -  
 21560    13.65   0.99891   7   -   -   -  
 21588   736.62   1.00000   7   -   -   -  
 21673    11.42   0.99668   9   O   -   -   triple? (spectroscopic orbit uncertain)
 21763    33.02   1.00000   5   -   -   -  
 21775    16.83   0.99978   9   -   -   -  
 21778    86.35   1.00000   7   -   B   -  
 21807    23.22   0.99999   5   -   c   -  
 21879     6.76   0.96588   7   -   -   -  
 21884    20.25   0.99996   5   -   -   -  
 21897    18.52   0.99990   7   -   B   -  
 21928    15.10   0.99947   7   -   -   -  
 21976     3.22   0.80057   7   -   -   -  
 21985     0.17   0.08086   7   -   -   -  
 22003     8.99   0.98882   9   -   -   -  
 22011    20.90   0.99997   5   -   -   -  
 22021     9.35   0.99066   9   -   -   -  
 22034     5.48   0.93541   7   -   -   -  
 22055     5.71   0.94248   9   -   -   -  
 22097     4.32   0.88495   7   -   -   -  
 22106     6.42   0.95967   7   -   -   -  
 22123     2.77   0.74990   7   -   -   -  
 22137     0.48   0.21402   7   -   -   -  
 22167    30.33   1.00000   5   -   -   -  
 22189     0.23   0.10728   7   -   -   -  
 22221    92.91   1.00000   9   -   B   -  
 22223     7.08   0.97094   7   -   -   -  
 22227     3.65   0.83855   7   -   B   -  
 22246    42.43   1.00000   5   -   -   -  
 22257    19.13   0.99993   5   -   -   -  
 22284    26.97   1.00000   5   -   -   -  
 22286    50.53   1.00000   5   -   -   -  
 22350    18.20   0.99989   9   -   -   -  
 22380    18.58   0.99991   5   -   c   -  
 22387    43.52   1.00000   7   -   B   -  
 22460     1.65   0.56146   7   -   -   -  
 22496    17.30   0.99982   7   -   B   -  
 22508     0.29   0.13499   7   -   -   -  
 22515     1.81   0.59562   7   -   B   -  
 22541     3.97   0.86290   7   -   -   -  
 22581     4.45   0.89206   7   -   -   -  
 22602    17.84   0.99987   9   -   B   -  
 22622    23.70   0.99999   5   -   c   -  
 22729    46.81   1.00000   5   -   -   -  
 22758     0.52   0.23056   7   -   -   -  
 22789    19.15   0.99993   5   -   -   -  
 22926    22.29   0.99999   5   -   -   -  
 22944    11.64   0.99703   7   -   -   -  
 23006     2.27   0.67869   7   -   -   -  
 23043    24.87   1.00000   5   -   -   c  
 23056    28.07   1.00000   5   -   -   -  
 23079     3.31   0.80894   7   -   -   -  
 23105   274.20   1.00000   5   -   B   -  
 23122     0.18   0.08669   9   -   -   -  
 23141     9.98   0.99321   7   -   -   -  
 23181    52.56   1.00000   7   -   -   -  
 23185    17.30   0.99983   7   -   c   -  
 23192     2.14   0.65660   7   -   -   -  
 23266    42.41   1.00000   7   -   -   -  
 23343     4.26   0.88106   7   -   -   -  
 23355    19.32   0.99994   5   -   c   -  
 23368     7.59   0.97755   7   -   -   -  
 23399    77.10   1.00000   5   -   c   -  
 23422     5.66   0.94095   7   -   c   -  
 23474     2.49   0.71256   7   -   -   -  
 23483     4.87   0.91257   7   -   -   -  
 23498     0.71   0.29749   7   -   c   -  
 23516    93.79   1.00000   X   -   -   -  
 23541     9.28   0.99034   9   -   B   -  
 23550    13.95   0.99906   7   -   B   -  
 23611     3.26   0.80391   7   -   -   -  
 23641    29.61   1.00000   7   -   B   -  
 23657    21.46   0.99998   5   O   -   -   triple? 
 23701    17.94   0.99987   7   -   -   -  
 23704     0.39   0.17615   7   -   -   -  
 23766    11.34   0.99656   7   -   -   B  
 23781    14.32   0.99922   7   -   -   -  
 23785     4.21   0.87846   7   -   -   -  
 23818    16.91   0.99979   7   -   B   -  
 23871    17.22   0.99982   7   -   -   -  
 23881    40.50   1.00000   9   -   -   -  
 23896    13.73   0.99896   9   -   -   B  
 23913    19.36   0.99994   5   -   -   -  
 23935    25.87   1.00000   5   -   -   -  
 23984    24.06   0.99999   5   -   -   -  
 24010    61.20   1.00000   7   -   -   -  
 24016    61.11   1.00000   7   -   B   -  
 24035    19.50   0.99994   5   -   -   -  
 24091     2.55   0.72045   7   -   -   -  
 24156     9.33   0.99057   7   O   -   -   triple 
 24164    27.55   1.00000   7   -   -   -  
 24186  1270.09   1.00000   5   -   c   -   Kapteyn's star: perspective acc. 
 24202     7.01   0.96997   7   -   -   -  
 24244    28.44   1.00000   5   -   -   -  
 24250     7.03   0.97032   9   -   c   -  
 24254     4.36   0.88705   9   -   -   -  
 24329    36.61   1.00000   7   -   -   -  
 24336     1.51   0.53002   7   -   c   -  
 24343     6.25   0.95611   7   -   -   -  
 24419     1.66   0.56369   9   O   B   -  
 24424   147.70   1.00000   7   -   -   -  
 24450     3.69   0.84167   7   -   -   c  
 24480     2.85   0.75912   9   -   -   -  
 24532     2.46   0.70772   9   -   -   -  
 24543    37.45   1.00000   7   -   -   -  
 24557     8.06   0.98220   7   -   -   -  
 24617     3.66   0.83991   7   -   B   -  
 24642     4.65   0.90236   7   -   -   -  
 24656     5.42   0.93359   7   -   -   -  
 24658    28.70   1.00000   5   -   c   -  
 24832    30.24   1.00000   5   -   -   -  
 24847    11.63   0.99702   7   -   -   -  
 24859     3.39   0.81614   7   -   -   -  
 24860     7.08   0.97104   7   -   c   -  
 24886     6.01   0.95034   7   -   c   -  
 24948     6.97   0.96933   7   -   -   -  
 24971    19.10   0.99993   9   -   -   -  
 24999     2.68   0.73825   7   -   -   -  
 25029   213.15   1.00000   7   -   B   -  
 25071     0.15   0.07280   9   -   B   -  
 25141     0.19   0.09167   7   -   -   -  
 25148    23.27   0.99999   5   -   B   -  
 25172    22.73   0.99999   7   -   -   -  
 25222    44.80   1.00000   7   -   -   -  
 25282    31.46   1.00000   7   -   -   -  
 25341     0.56   0.24404   7   -   B   -  
 25414     5.84   0.94612   7   -   c   -  
 25425     1.36   0.49407   7   -   -   -  
 25433     1.70   0.57282   7   -   -   -  
 25488   148.48   1.00000   7   -   -   -  
 25540     0.31   0.14546   7   -   -   -  
 25581     1.43   0.51113   7   -   -   -  
 25627     0.82   0.33769   7   -   c   -  
 25647   285.26   1.00000   9   -   B   -  
 25696     2.18   0.66362   7   -   c   -  
 25732   187.42   1.00000   X   -   -   -  
 25737     1.35   0.49044   7   -   -   -  
 25859     9.43   0.99105   7   -   -   -  
 25895     2.26   0.67630   7   -   -   -  
 25905    98.45   1.00000   9   -   b   -  
 25918   425.69   1.00000   X   -   -   -  
 25938     1.60   0.54971   7   -   -   -  
 25966    19.12   0.99993   5   -   -   -  
 26157    53.26   1.00000   5   -   -   -  
 26228     3.25   0.80324   7   -   -   -  
 26237    18.57   0.99991   X   -   -   -  
 26264     6.73   0.96548   7   -   -   -  
 26326    22.56   0.99999   5   -   c   -  
 26346     8.16   0.98311   7   -   -   -  
 26363     4.09   0.87089   7   -   -   -  
 26366     2.21   0.66876   7   -   -   -  
 26412   241.57   1.00000   7   -   -   -  
 26478    30.81   1.00000   5   -   B   -  
 26496    18.74   0.99991   5   -   -   -  
 26499     3.91   0.85860   9   -   -   -  
 26507     0.60   0.26016   7   -   -   -  
 26545    72.93   1.00000   7   -   -   -  
 26560     5.20   0.92558   7   -   c   -  
 26580   230.82   1.00000   7   -   B   -  
 26610   107.65   1.00000   7   -   B   -  
 26691     3.20   0.79777   7   -   -   c  
 26700    14.94   0.99943   7   -   -   -  
 26715     2.10   0.65085   7   -   -   -  
 26887    49.14   1.00000   7   -   -   -  
 26965     0.85   0.34764   7   -   -   -  
 26988    25.02   1.00000   7   -   c   -  
 27118   132.50   1.00000   7   -   -   -  
 27165    26.31   1.00000   5   -   B   -  
 27196    31.32   1.00000   9   -   -   -  
 27202     1.33   0.48505   9   -   -   -  
 27246   294.20   1.00000   9   O   c   -  
 27253     1.37   0.49479   7   -   -   -  
 27260    30.92   1.00000   5   -   -   -  
 27263    53.38   1.00000   5   -   -   -  
 27266    14.31   0.99922   7   -   B   -  
 27307    18.54   0.99991   5   -   -   -  
 27351    29.65   1.00000   5   -   -   -  
 27371   345.20   1.00000   7   -   c   -  
 27490    12.46   0.99803   7   -   -   -  
 27496    22.58   0.99999   5   -   -   -  
 27502     2.61   0.72881   7   -   -   -  
 27531    65.42   1.00000   5   -   b   -  
 27602    42.65   1.00000   7   -   -   -  
 27605   185.86   1.00000   9   -   B   -  
 27612    28.16   1.00000   7   -   -   -  
 27625    65.01   1.00000   7   -   -   c  
 27637     0.55   0.24080   7   -   -   -  
 27670     4.59   0.89923   7   -   -   -  
 27673   179.55   1.00000   7   -   -   c  
 27708    12.06   0.99759   7   -   -   -  
 27715     5.41   0.93298   7   -   -   -  
 27756     2.36   0.69235   7   -   -   -  
 27788     6.89   0.96803   7   -   -   -  
 27812    10.88   0.99566   7   -   -   -  
 27873     7.55   0.97712   9   -   -   -  
 27890   745.40   1.00000   7   -   -   -  
 27913   259.76   1.00000   5   O   B   -  
 27933    20.69   0.99997   5   -   -   -  
 27934    30.29   1.00000   5   -   -   -  
 27959     2.46   0.70750   7   -   -   -  
 27963     6.76   0.96595   7   -   -   -  
 27970     5.16   0.92440   9   -   B   -  
 27983     4.21   0.87806   7   -   -   -  
 27995    19.68   0.99995   5   -   -   -  
 27997    20.86   0.99997   5   -   -   -  
 28010    19.44   0.99994   7   -   -   -  
 28042    18.53   0.99991   5   -   c   -  
 28060    23.48   0.99999   5   -   -   -  
 28083     1.85   0.60272   7   -   -   -  
 28112     5.18   0.92493   7   -   -   -  
 28124     2.55   0.72045   9   -   -   -  
 28128     3.63   0.83745   7   -   -   -  
 28181    39.57   1.00000   5   -   -   -  
 28185     0.76   0.31627   7   -   -   -  
 28208    37.78   1.00000   5   -   -   -  
 28241    67.75   1.00000   5   -   c   -  
 28243    33.34   1.00000   7   -   c   -  
 28333    22.17   0.99998   9   -   B   -  
 28340     3.51   0.82684   7   -   -   -  
 28358    68.58   1.00000   9   -   -   B  
 28391    15.23   0.99951   7   -   -   -  
 28435     6.83   0.96714   7   -   -   -  
 28523    21.89   0.99998   5   -   -   -  
 28525    18.40   0.99990   9   -   -   -  
 28539     7.66   0.97832   7   -   -   -  
 28579    47.28   1.00000   7   -   c   -  
 28624    22.66   0.99999   5   -   -   -  
 28626    21.90   0.99998   9   -   -   -  
 28672     0.13   0.06306   7   -   -   -  
 28677   142.79   1.00000   7   -   -   c  
 28719    25.08   1.00000   5   -   -   -  
 28743     6.31   0.95735   7   -   B   -  
 28811     1.11   0.42651   7   -   c   -  
 28874    22.04   0.99998   5   -   -   -   S Lep: LPV 
 28889     1.92   0.61761   7   -   -   -  
 28890    29.76   1.00000   5   -   -   -  
 28902   128.33   1.00000   5   -   c   -  
 28934     9.30   0.99043   7   -   -   -  
 28943     4.39   0.88850   7   -   -   -  
 28971    30.66   1.00000   5   -   -   -  
 29066    23.70   0.99999   5   -   c   -  
 29079   100.15   1.00000   7   -   B   -  
 29132     5.04   0.91953   7   -   -   -  
 29150   144.42   1.00000   7   -   -   -  
 29191    26.09   1.00000   7   -   -   -  
 29218     5.40   0.93288   7   -   -   -  
 29268     2.51   0.71550   7   -   -   -  
 29274     4.40   0.88937   7   -   -   -  
 29295    26.87   1.00000   5   -   b   -   Gl 229 B: SB with low mass companion 
 29320    11.87   0.99735   7   -   -   -  
 29326     1.39   0.50022   7   -   -   c  
 29345     3.63   0.83678   7   -   -   -  
 29466    17.85   0.99987   7   -   -   -  
 29507    26.11   1.00000   5   -   -   -  
 29513    13.02   0.99851   7   -   -   -  
 29580    42.08   1.00000   7   -   -   -  
 29611    33.00   1.00000   5   -   -   -  
 29619    37.37   1.00000   7   -   -   -  
 29653    14.48   0.99928   7   -   -   -  
 29692   216.88   1.00000   9   -   -   -  
 29752    14.04   0.99911   9   -   -   B  
 29804    22.50   0.99999   7   -   -   -  
 29822     0.16   0.07825   7   -   -   -  
 29829    38.26   1.00000   5   -   c   -  
 29860    58.07   1.00000   5   -   c   -  
 29873     4.13   0.87325   9   -   -   -  
 29886     0.01   0.00686   7   -   -   b  
 29907     1.67   0.56611   7   -   -   -  
 29970    11.50   0.99682   7   -   -   -  
 29984     0.30   0.14093   7   -   -   -  
 29993     6.18   0.95457   7   -   -   -  
 29997    19.17   0.99993   5   -   -   -  
 30010     7.50   0.97648   7   -   -   -  
 30064     4.12   0.87247   7   -   -   -  
 30085    20.16   0.99996   5   -   -   -  
 30113    29.87   1.00000   9   -   -   -  
 30121     0.27   0.12475   7   -   -   -  
 30153     1.32   0.48228   7   -   -   -  
 30165    14.61   0.99933   7   -   -   -  
 30218    29.74   1.00000   5   -   -   -  
 30318     0.17   0.08002   7   -   -   -  
 30480    18.76   0.99992   5   -   B   -  
 30509    45.87   1.00000   5   -   B   -  
 30601    41.17   1.00000   5   -   -   -  
 30610    33.74   1.00000   5   -   -   -  
 30624    13.98   0.99908   7   -   -   -  
 30630    22.10   0.99998   5   O   B   -   triple 
 30762    34.43   1.00000   7   -   -   -  
 30806    19.33   0.99994   5   -   c   -  
 30828    16.29   0.99971   7   -   -   -  
 30849    17.15   0.99981   9   -   B   -  
 30884    11.40   0.99665   7   -   b   -  
 30886    33.89   1.00000   5   -   -   -  
 30955    12.54   0.99811   7   -   -   -  
 31029     1.13   0.43261   7   -   -   -  
 31072    10.49   0.99473   7   -   -   -  
 31084    51.84   1.00000   7   -   -   -  
 31122    34.33   1.00000   5   -   -   -  
 31123     5.04   0.91953   9   -   c   -  
 31223    20.92   0.99997   5   -   c   -  
 31266     8.08   0.98239   7   -   -   -  
 31269     0.62   0.26526   7   -   -   -  
 31280    12.83   0.99836   7   -   B   -  
 31284     0.55   0.23957   7   -   -   -  
 31410    30.89   1.00000   7   -   -   -  
 31435     3.22   0.80036   7   -   -   -  
 31479    10.56   0.99490   7   -   -   -  
 31480    25.23   1.00000   5   -   B   -  
 31503     0.51   0.22615   7   -   -   -  
 31555    76.76   1.00000   7   -   -   -  
 31581    25.43   1.00000   5   -   -   -  
 31635    20.01   0.99995   5   -   -   -  
 31657     8.88   0.98821   7   -   -   -  
 31809     7.60   0.97762   7   -   B   -  
 31949    35.42   1.00000   7   -   -   -  
 31956     8.75   0.98744   7   -   -   -  
 31989    20.44   0.99996   5   -   -   -  
 31995     7.07   0.97077   7   -   -   c  
 32072    24.30   0.99999   5   -   -   -  
 32158     5.74   0.94331   7   -   -   -  
 32208     4.27   0.88196   9   -   -   -  
 32212    13.25   0.99867   7   -   -   -  
 32237    22.42   0.99999   5   -   -   -  
 32329    20.98   0.99997   5   -   B   -  
 32352    22.44   0.99999   5   -   -   -  
 32364     2.56   0.72198   7   -   -   -  
 32366    31.31   1.00000   5   -   c   -  
 32383    27.97   1.00000   5   -   -   -  
 32433     1.04   0.40511   7   -   -   B  
 32441     6.16   0.95407   7   -   -   -  
 32520     7.30   0.97405   7   -   -   -  
 32594    11.70   0.99712   7   -   -   -  
 32607   153.92   1.00000   X   -   -   -  
 32614    29.53   1.00000   5   -   c   -  
 32659     0.15   0.07364   9   -   -   B  
 32673     1.71   0.57490   9   -   c   -  
 32721     0.20   0.09337   7   -   -   -  
 32805    99.34   1.00000   5   -   -   -  
 32888    20.95   0.99997   7   -   -   -  
 32908     8.04   0.98206   7   -   -   -  
 32945    30.75   1.00000   7   -   -   -  
 32951     1.27   0.47054   7   -   c   -  
 32963     1.89   0.61060   7   -   -   -  
 33012     9.07   0.98928   7   -   -   -  
 33015    14.91   0.99942   9   -   -   -  
 33082    13.00   0.99850   7   -   -   c  
 33085     1.39   0.50002   7   -   c   -  
 33109    59.43   1.00000   5   -   c   -  
 33112     0.86   0.34854   7   -   -   -  
 33116    11.11   0.99612   7   -   -   -  
 33142    49.50   1.00000   5   -   -   -  
 33184    29.39   1.00000   7   -   -   -  
 33207    21.40   0.99998   5   -   -   -  
 33279     0.28   0.13041   7   -   -   -  
 33324    58.17   1.00000   5   -   c   -  
 33405     7.93   0.98104   9   -   -   -  
 33410    23.60   0.99999   X   -   -   -  
 33418     2.83   0.75717   7   -   -   -  
 33420     0.24   0.11316   7   O   -   -  
 33423    23.90   0.99999   7   -   B   -  
 33424    23.61   0.99999   5   -   -   -  
 33449   112.30   1.00000   5   -   -   -  
 33469     1.51   0.53043   7   -   -   -  
 33517    15.11   0.99948   7   -   -   -  
 33542    36.01   1.00000   7   -   -   -  
 33578     8.14   0.98291   7   -   -   -  
 33608     1.00   0.39451   7   -   c   -  
 33628     4.62   0.90088   9   -   -   -   Ba 
 33644     4.58   0.89876   7   -   -   -  
 33713    24.51   1.00000   5   -   -   -  
 33735    13.51   0.99884   7   -   -   -  
 33766    52.05   1.00000   5   -   B   -  
 33779     7.34   0.97459   7   -   -   -  
 33817     9.93   0.99302   7   -   -   -  
 33823    10.88   0.99567   7   -   -   -  
 33929     1.77   0.58692   7   -   -   c  
 34002     5.09   0.92135   7   -   -   -  
 34052   198.24   1.00000   9   -   -   -  
 34059    25.09   1.00000   7   -   -   -  
 34082    11.31   0.99649   9   -   -   -  
 34104    24.68   1.00000   5   -   -   -  
 34105    26.27   1.00000   7   -   -   -  
 34136    92.78   1.00000   7   -   -   -  
 34185     7.20   0.97271   7   -   -   -  
 34212    28.96   1.00000   9   -   B   -  
 34248    11.27   0.99644   7   -   -   -  
 34257    13.19   0.99864   7   -   -   -  
 34341    26.56   1.00000   7   -   -   -  
 34392    28.74   1.00000   5   -   -   -  
 34424   113.64   1.00000   7   -   B   -  
 34442     7.35   0.97469   7   -   c   -  
 34447     0.08   0.03836   7   -   -   -  
 34553     4.90   0.91352   7   -   -   -  
 34555     3.12   0.78988   7   -   -   -  
 34563    32.52   1.00000   7   -   -   -  
 34628     5.77   0.94413   7   -   -   -  
 34630     0.14   0.06755   7   O   -   -   triple? 
 34709     3.00   0.77735   7   -   -   -  
 34755    19.96   0.99995   5   -   -   -  
 34804     1.21   0.45486   7   -   -   -  
 34806    14.53   0.99930   9   -   -   -  
 34812     8.88   0.98823   7   -   -   -  
 34859    46.72   1.00000   5   -   -   -   VX Gem: LPV 
 34885     0.14   0.06594   7   -   B   -  
 34887    18.69   0.99991   5   -   -   -  
 34890     2.92   0.76759   7   -   c   -  
 34910     6.37   0.95860   7   -   -   -  
 34926     4.60   0.89976   9   -   -   -  
 34947    27.17   1.00000   7   -   -   -  
 34961    36.87   1.00000   7   -   c   -  
 35017    22.88   0.99999   5   -   -   -  
 35052    22.40   0.99999   5   -   -   -  
 35095    19.40   0.99994   7   -   -   -  
 35179     0.79   0.32765   7   -   -   -  
 35203    24.26   0.99999   5   -   B   -  
 35211   130.63   1.00000   9   -   B   -  
 35243    42.89   1.00000   9   -   B   -  
 35255    23.15   0.99999   5   -   -   -  
 35270     2.70   0.74129   7   -   -   -  
 35283     0.17   0.07935   7   -   c   -  
 35305    28.47   1.00000   5   -   -   -  
 35339    31.89   1.00000   7   -   -   -  
 35387     6.04   0.95124   7   -   -   -  
 35409     0.31   0.14571   7   -   -   -  
 35487     2.76   0.74826   7   O   -   -   triple 
 35495    39.02   1.00000   5   -   -   -  
 35642    57.54   1.00000   7   -   B   -  
 35680     1.47   0.52130   7   -   -   -  
 35697   168.36   1.00000   7   -   c   -  
 35706    24.49   1.00000   5   -   -   -  
 35737    16.89   0.99979   7   -   B   -  
 35767    20.19   0.99996   5   -   -   -  
 35792    37.91   1.00000   5   -   c   -  
 35793    17.35   0.99983   7   -   -   -  
 35796     4.32   0.88454   9   -   -   -  
 35959    24.11   0.99999   5   -   -   -  
 35994     1.98   0.62824   7   -   -   -  
 36081     0.71   0.29919   7   -   B   -  
 36124    27.13   1.00000   5   -   -   -  
 36189     5.81   0.94538   7   -   -   c  
 36207   211.36   1.00000   7   -   -   B  
 36291    16.71   0.99976   7   -   -   -  
 36301     3.19   0.79747   7   -   -   -  
 36304    40.26   1.00000   7   -   -   -  
 36357     0.78   0.32395   7   -   -   -  
 36366    83.81   1.00000   5   -   B   -  
 36371    20.04   0.99996   5   -   -   -  
 36396     3.85   0.85436   7   -   -   -  
 36429     5.34   0.93076   7   O   -   O  
 36497   156.85   1.00000   7   -   B   -  
 36528   114.34   1.00000   7   -   -   c  
 36554     0.81   0.33152   7   -   -   -  
 36557    66.68   1.00000   7   -   B   -  
 36559     9.54   0.99153   7   -   -   -  
 36569    23.69   0.99999   7   -   -   -  
 36622    31.43   1.00000   5   -   c   -  
 36626   133.24   1.00000   5   -   -   -  
 36650     3.28   0.80564   7   -   -   -  
 36661     0.13   0.06495   7   -   -   -  
 36689     9.09   0.98940   7   -   -   -  
 36713    12.59   0.99816   7   -   -   -  
 36760    45.86   1.00000   5   -   -   -  
 36785     1.13   0.43109   7   -   -   -  
 36787     9.42   0.99099   7   -   -   -  
 36836   127.11   1.00000   5   -   B   -  
 36873     6.07   0.95186   7   -   -   -  
 36893    16.88   0.99978   9   -   c   -  
 36906    22.22   0.99999   5   -   c   -  
 36917    34.73   1.00000   9   -   -   -  
 36932     0.40   0.18063   7   -   -   -  
 36957    11.23   0.99635   7   -   -   -  
 36962    35.97   1.00000   9   -   -   c  
 36990     2.34   0.68979   7   -   -   -  
 37058    15.80   0.99963   9   -   -   -  
 37072     1.52   0.53211   7   -   -   c  
 37085     3.33   0.81105   7   -   -   -  
 37172    90.90   1.00000   5   -   c   -  
 37190     0.63   0.27087   7   -   -   -  
 37246    53.02   1.00000   5   -   -   -  
 37262     0.91   0.36553   9   -   -   -  
 37304    30.54   1.00000   5   -   -   -  
 37360     5.48   0.93532   9   -   B   -  
 37375     3.14   0.79220   7   -   -   -  
 37391    20.75   0.99997   5   -   -   c  
 37394    23.54   0.99999   5   -   -   -  
 37420     2.82   0.75632   7   -   c   -  
 37434    22.74   0.99999   5   -   c   -  
 37435     2.24   0.67372   7   -   -   -  
 37514     2.11   0.65164   9   -   -   -  
 37520    29.76   1.00000   5   -   -   -  
 37541     3.58   0.83331   7   -   -   -  
 37570     4.07   0.86931   7   -   -   -  
 37584     3.74   0.84611   7   -   c   -  
 37631    27.45   1.00000   7   -   B   -  
 37632    19.26   0.99993   5   -   -   -  
 37635    78.31   1.00000   5   -   B   -  
 37713    15.14   0.99948   7   -   -   -  
 37720     0.48   0.21287   7   -   -   -  
 37740    48.71   1.00000   5   -   -   -  
 37775     0.27   0.12587   7   -   -   -  
 37803     4.32   0.88458   7   -   -   -  
 37832    21.02   0.99997   5   -   -   -  
 37853  2786.39   1.00000   7   -   B   -  
 37941     7.39   0.97511   9   -   -   -  
 37986    12.11   0.99765   7   -   -   -  
 38104    17.32   0.99983   9   -   -   -  
 38119     4.37   0.88766   7   -   -   -  
 38127    23.91   0.99999   9   -   -   -  
 38134    61.70   1.00000   7   -   B   -  
 38152     9.09   0.98938   7   -   -   -  
 38160   573.99   1.00000   7   -   -   -  
 38213    36.54   1.00000   7   -   B   -  
 38229     9.30   0.99045   7   -   -   -  
 38255     4.15   0.87470   7   -   -   -  
 38289    79.69   1.00000   7   -   -   -  
 38297    27.99   1.00000   7   -   -   -  
 38319     0.43   0.19417   7   -   -   -  
 38344    21.09   0.99997   7   -   -   -  
 38393    75.02   1.00000   5   -   -   -  
 38405     3.01   0.77803   7   -   c   -  
 38407     0.59   0.25514   7   -   -   -  
 38414    13.33   0.99873   9   O   -   -  
 38422    13.62   0.99890   9   -   c   -  
 38427     0.14   0.06905   7   -   -   -  
 38458    21.89   0.99998   5   -   -   -  
 38465     7.33   0.97441   7   -   -   -  
 38469     4.41   0.88955   7   -   -   -  
 38493     3.90   0.85808   7   -   -   -  
 38586     3.66   0.83934   7   -   -   -  
 38634    22.76   0.99999   5   -   -   -  
 38673     0.41   0.18539   7   -   -   -  
 38691     5.08   0.92106   7   -   -   -  
 38716    41.39   1.00000   5   -   -   -  
 38742    11.62   0.99700   7   -   -   -  
 38817    24.60   1.00000   7   -   c   -  
 38827    24.14   0.99999   7   -   -   -  
 38833     3.25   0.80275   7   -   -   -  
 38836    13.52   0.99884   7   -   -   -  
 38846     6.02   0.95062   7   -   -   -  
 38887     3.85   0.85419   7   -   -   -  
 38910    48.52   1.00000   X   -   -   -  
 38931    20.12   0.99996   5   -   -   -  
 38938     1.56   0.54230   7   -   -   -  
 38969    57.82   1.00000   5   -   -   -  
 38977     8.31   0.98429   7   -   -   -  
 39046    29.11   1.00000   5   -   c   -  
 39062     1.58   0.54714   7   -   -   -  
 39064    39.27   1.00000   5   O   b   -  
 39085     3.38   0.81577   7   -   -   -  
 39121    13.25   0.99867   9   -   -   -  
 39165     4.84   0.91118   7   -   -   -  
 39198     5.45   0.93461   7   -   B   -  
 39221    43.66   1.00000   7   -   -   -  
 39222    16.75   0.99977   7   -   -   -  
 39261     3.56   0.83175   7   -   -   -  
 39267     5.40   0.93282   7   -   c   -  
 39288    19.05   0.99993   5   -   -   -  
 39309     2.11   0.65196   7   -   -   -  
 39353    21.96   0.99998   7   -   -   -  
 39355    12.76   0.99831   9   -   -   -  
 39424    95.14   1.00000   7   O   -   O  
 39442     2.80   0.75359   7   -   -   -  
 39523     1.43   0.50993   7   -   -   c  
 39553     0.76   0.31760   7   -   B   -  
 39560     9.13   0.98957   7   -   B   -  
 39611     3.38   0.81555   7   -   -   -  
 39681    30.84   1.00000   X   -   B   -  
 39707     0.02   0.01136   7   -   -   -  
 39718     1.65   0.56168   9   -   -   -  
 39774     1.58   0.54595   7   -   -   -  
 39785     4.24   0.87969   9   -   -   -  
 39804    11.40   0.99666   7   -   c   -  
 39942     6.64   0.96385   7   -   -   -  
 39943    10.98   0.99587   7   -   -   -  
 39957    62.57   1.00000   7   -   -   -  
 40001    18.70   0.99991   5   -   -   -  
 40039     0.59   0.25491   7   -   -   -  
 40046    21.32   0.99998   9   -   B   -  
 40132     8.92   0.98845   7   -   -   -  
 40253    16.28   0.99971   9   -   -   -  
 40288    28.46   1.00000   5   -   -   -  
 40304    31.67   1.00000   7   -   -   -  
 40400     1.91   0.61481   7   -   -   -  
 40462     6.53   0.96182   7   -   -   -  
 40472    29.13   1.00000   9   -   -   -  
 40496     4.56   0.89770   7   -   -   -  
 40502    19.60   0.99994   5   -   -   -  
 40506    30.58   1.00000   7   -   -   -  
 40512     1.86   0.60617   7   -   -   c  
 40518     4.81   0.90984   7   -   -   -  
 40524    24.02   0.99999   5   -   -   -  
 40526     0.64   0.27526   7   -   -   c  
 40536    72.63   1.00000   7   -   -   -  
 40636    28.03   1.00000   5   -   -   -  
 40645    18.90   0.99992   5   -   -   -  
 40724     3.41   0.81867   9   -   -   -  
 40792    29.03   1.00000   5   -   -   -  
 40805     2.89   0.76408   7   -   -   -  
 40861     7.15   0.97204   9   -   B   -  
 40864    10.73   0.99533   7   -   -   -  
 40918    73.89   1.00000   5   -   B   -  
 40944    12.75   0.99829   7   -   -   -  
 41016     1.27   0.47102   7   -   -   -  
 41107    31.15   1.00000   5   -   -   -  
 41117    15.09   0.99947   7   -   -   -  
 41191    82.63   1.00000   7   -   -   -  
 41244    21.40   0.99998   5   -   b   -  
 41249     0.73   0.30435   7   -   -   -  
 41275    38.44   1.00000   5   -   -   -  
 41283     1.57   0.54446   7   -   -   -  
 41297    25.22   1.00000   5   -   -   -  
 41375   311.58   1.00000   7   -   -   -  
 41386    13.01   0.99850   7   -   -   -  
 41396     3.86   0.85474   7   -   -   -  
 41441    18.51   0.99990   5   -   -   -  
 41471    53.01   1.00000   9   -   B   -  
 41480    23.69   0.99999   5   -   c   -  
 41513    11.38   0.99662   7   -   -   -  
 41524     7.33   0.97442   9   -   -   -  
 41563    23.57   0.99999   5   -   -   -  
 41573   135.01   1.00000   5   -   c   -  
 41574    12.42   0.99799   9   -   -   -  
 41630    11.38   0.99662   7   -   -   -  
 41713     7.99   0.98157   7   -   -   -  
 41732     3.60   0.83467   7   -   -   -  
 41762    15.56   0.99958   7   -   -   -  
 41810     3.10   0.78783   7   -   -   -  
 41837     2.14   0.65725   7   -   -   -  
 41866    14.20   0.99918   7   -   -   -  
 41868    18.97   0.99992   7   -   -   -  
 41871    23.66   0.99999   7   -   c   -  
 41893    21.61   0.99998   7   -   -   -  
 41903    22.16   0.99998   9   -   -   -  
 41940     2.92   0.76745   7   -   -   -  
 41947     3.93   0.85990   7   -   -   -  
 42035     0.02   0.00813   7   -   -   -  
 42064     6.29   0.95703   7   -   -   -  
 42074    22.44   0.99999   5   -   c   -  
 42080   162.93   1.00000   7   -   -   -  
 42103   190.16   1.00000   7   -   -   c  
 42114    25.95   1.00000   5   -   -   -  
 42185    26.02   1.00000   5   -   -   -  
 42206     9.44   0.99109   7   -   -   -  
 42220   131.29   1.00000   5   -   -   -  
 42226    31.70   1.00000   5   -   -   -  
 42227     9.63   0.99189   7   -   -   -  
 42238     0.38   0.17175   7   -   -   B  
 42263     0.04   0.01922   7   -   -   -  
 42278    51.78   1.00000   7   -   -   -  
 42324    19.38   0.99994   5   -   -   c  
 42338     6.93   0.96869   9   -   -   -  
 42351     1.94   0.62150   7   -   -   -  
 42358     2.03   0.63687   7   -   -   -  
 42388    51.82   1.00000   5   -   -   -  
 42389     0.48   0.21481   7   -   -   c  
 42391     0.97   0.38557   7   -   -   -  
 42392     3.40   0.81731   7   -   -   -  
 42408    63.83   1.00000   7   -   B   -  
 42453     5.77   0.94408   7   -   -   -  
 42466    92.36   1.00000   7   -   -   -  
 42536    97.86   1.00000   7   -   -   -  
 42542     3.11   0.78932   9   O   -   -   triple 
 42581    20.82   0.99997   5   -   -   -  
 42658     4.39   0.88889   7   -   -   -  
 42732    24.06   0.99999   7   -   -   -  
 42783   179.72   1.00000   7   -   -   -  
 42820     1.26   0.46703   7   -   -   -  
 42901     3.27   0.80539   7   -   -   -  
 42957     9.33   0.99056   7   -   -   -  
 43002    35.31   1.00000   7   -   -   -  
 43006     1.64   0.56041   7   -   -   -  
 43059     3.10   0.78727   7   -   -   -  
 43074     4.94   0.91548   7   -   -   -  
 43092    17.77   0.99986   7   -   -   -  
 43102    10.17   0.99381   7   -   -   -  
 43215    22.84   0.99999   5   -   -   -  
 43287    21.45   0.99998   5   -   -   -  
 43299   219.18   1.00000   5   -   B   -  
 43316    13.72   0.99895   7   -   B   -  
 43382    21.98   0.99998   5   -   -   -  
 43417    79.74   1.00000   7   -   -   -  
 43429     1.89   0.61190   7   -   -   -  
 43454    18.50   0.99990   7   -   c   -  
 43463     9.95   0.99308   7   -   -   -  
 43558     7.20   0.97267   9   -   B   -  
 43589     5.15   0.92400   7   -   -   -  
 43649     4.95   0.91597   7   -   -   -  
 43654    28.28   1.00000   7   -   -   -  
 43660     9.72   0.99226   7   -   -   -  
 43703     0.40   0.18260   7   -   -   -  
 43734    21.88   0.99998   5   -   -   -  
 43740    13.58   0.99888   7   -   -   -  
 43772    85.29   1.00000   5   -   -   -  
 43777    45.64   1.00000   5   -   c   -  
 43783    18.52   0.99990   5   -   -   -  
 43813    21.64   0.99998   5   -   -   -  
 43825    13.83   0.99901   9   -   -   -  
 43882    96.46   1.00000   7   -   -   -  
 43903    18.58   0.99991   7   O   -   -  
 43929     5.69   0.94177   7   -   -   -  
 43984    14.12   0.99914   9   -   -   -  
 44014   209.98   1.00000   7   -   b   -  
 44066   130.74   1.00000   7   -   -   -  
 44129    18.54   0.99991   7   -   -   -  
 44142    13.00   0.99850   7   -   -   -  
 44176    49.84   1.00000   5   -   -   -  
 44228    41.53   1.00000   7   -   c   -  
 44240    16.82   0.99978   7   -   B   -  
 44251     4.36   0.88709   7   -   -   -  
 44313     4.93   0.91504   7   -   -   -  
 44319     6.44   0.95995   7   -   c   -  
 44367    21.91   0.99998   5   -   -   -  
 44382    32.03   1.00000   5   -   -   -  
 44387     4.20   0.87739   7   -   -   -  
 44393     4.73   0.90587   9   -   -   -  
 44515     0.29   0.13351   7   -   -   -  
 44546     3.41   0.81803   7   -   -   -  
 44578     0.36   0.16325   7   -   -   -  
 44594     8.47   0.98554   7   -   -   -  
 44675     3.84   0.85352   7   -   -   -  
 44680     6.03   0.95095   7   -   -   -  
 44690     6.78   0.96621   7   -   -   -  
 44707    37.58   1.00000   7   -   B   -  
 44821    23.84   0.99999   7   -   c   -  
 44842     0.16   0.07516   7   -   -   -  
 44863    20.48   0.99996   5   -   -   -  
 44874   183.27   1.00000   5   -   B   -  
 44896    36.86   1.00000   5   -   b   -   sB-lm?  
 44946    49.11   1.00000   7   O   -   O  
 44953    23.76   0.99999   5   -   c   -  
 45035     1.31   0.47939   7   -   -   -  
 45080    18.38   0.99990   7   O   -   -   triple? 
 45168   227.91   1.00000   7   -   c   -  
 45223     3.62   0.83625   7   -   -   -  
 45246    12.31   0.99788   7   -   c   -  
 45278    18.44   0.99990   5   -   -   -  
 45320     4.67   0.90313   9   -   B   -  
 45326     0.43   0.19475   7   -   -   -  
 45336   107.57   1.00000   7   -   -   -  
 45341    11.55   0.99689   7   -   -   -  
 45383   268.49   1.00000   7   -   -   -  
 45390     0.14   0.06595   7   -   -   -  
 45442    11.87   0.99735   7   -   -   -  
 45474     5.59   0.93898   7   -   -   -  
 45484     8.83   0.98788   7   -   -   -  
 45522     1.07   0.41325   7   -   -   -  
 45532     3.18   0.79652   7   -   -   -  
 45533    23.07   0.99999   5   -   -   -  
 45546    46.52   1.00000   5   -   -   -  
 45576    28.93   1.00000   5   -   -   -  
 45599    63.16   1.00000   5   -   -   -  
 45604    18.80   0.99992   5   -   -   -  
 45626     0.01   0.00275   7   -   -   -  
 45644    18.57   0.99991   5   -   -   -  
 45699    60.21   1.00000   5   -   c   -  
 45705   380.77   1.00000   9   -   B   -  
 45733    22.64   0.99999   5   -   B   -  
 45754     3.87   0.85525   7   -   -   -  
 45788     1.92   0.61750   7   -   -   c  
 45790    49.62   1.00000   9   -   -   -  
 45863    26.59   1.00000   5   -   -   -  
 45920     1.13   0.43140   9   -   -   -  
 45954     4.00   0.86486   7   -   -   -  
 45961    62.32   1.00000   7   -   -   -  
 45995     0.36   0.16511   7   -   B   -  
 46026    45.47   1.00000   7   -   -   -  
 46030     3.17   0.79516   7   -   -   B  
 46081     4.99   0.91768   7   -   -   -  
 46095    40.52   1.00000   5   -   B   -  
 46100     9.05   0.98917   9   -   -   -  
 46173     4.13   0.87292   7   -   -   -  
 46189    10.87   0.99564   7   -   -   -  
 46275     0.93   0.37263   7   -   -   -  
 46327    22.93   0.99999   5   -   -   -  
 46357     2.26   0.67737   7   -   -   -  
 46371    86.24   1.00000   9   -   -   -  
 46414    54.87   1.00000   7   -   -   -  
 46441     3.79   0.84932   7   -   -   c  
 46449    17.81   0.99986   7   -   -   -  
 46460     2.10   0.64976   7   -   -   -  
 46476   166.84   1.00000   7   -   c   -  
 46605     8.72   0.98721   9   -   -   -  
 46620    14.57   0.99931   7   -   -   -  
 46660     4.43   0.89098   7   -   -   -  
 46680    29.05   1.00000   5   -   -   -  
 46744    44.36   1.00000   9   -   -   -  
 46747    24.95   1.00000   5   -   -   -  
 46776    17.69   0.99986   7   -   -   -  
 46799    41.50   1.00000   7   -   -   -  
 46824    97.03   1.00000   7   -   c   -  
 46839    52.66   1.00000   9   -   -   -  
 46857     1.00   0.39493   7   -   -   -  
 46868    56.51   1.00000   7   -   -   B  
 46871    17.96   0.99987   7   -   b   -  
 46932     0.80   0.32949   9   -   -   -  
 46976     1.82   0.59749   7   -   -   -  
 46979     4.98   0.91707   7   -   B   -  
 46984    48.99   1.00000   7   -   -   -  
 47069    20.20   0.99996   5   -   -   -  
 47080   102.12   1.00000   5   -   -   -  
 47115     1.72   0.57627   7   -   -   -  
 47158    29.59   1.00000   5   -   c   -  
 47170    29.78   1.00000   5   -   -   -  
 47175    18.71   0.99991   5   -   -   -  
 47205   115.65   1.00000   7   O   -   c  
 47244    18.86   0.99992   7   -   -   -  
 47261    85.83   1.00000   5   -   -   -  
 47266   117.52   1.00000   7   -   b   -  
 47267     8.28   0.98407   7   -   B   -   Ba 
 47292   123.17   1.00000   5   -   c   -  
 47302     3.66   0.83995   7   -   -   -  
 47319    18.56   0.99991   5   -   -   -  
 47352     1.45   0.51592   7   -   -   -  
 47369    24.40   0.99999   7   -   -   -  
 47374     2.26   0.67767   7   -   -   -  
 47385    22.02   0.99998   5   -   -   -  
 47415     4.49   0.89408   7   -   -   c  
 47517    22.15   0.99998   7   -   -   -  
 47531    31.83   1.00000   5   -   -   -  
 47573     7.78   0.97950   7   -   B   -  
 47576    17.68   0.99986   9   -   -   -  
 47764    28.78   1.00000   5   -   -   -  
 47831     2.20   0.66790   7   -   -   -  
 47840     2.57   0.72324   9   -   -   -  
 47881     0.02   0.00929   7   -   -   -   Ba  
 47888     2.28   0.67941   7   -   B   -  
 47970     2.90   0.76539   7   -   -   -  
 48034    18.45   0.99990   5   -   -   -  
 48052    24.55   1.00000   5   -   -   -  
 48095   115.57   1.00000   7   -   b   -  
 48146     7.30   0.97400   7   -   -   -  
 48285     5.17   0.92469   7   -   c   -  
 48339     4.00   0.86454   7   -   B   -  
 48347    34.70   1.00000   5   -   -   -  
 48349    37.67   1.00000   5   -   -   -  
 48362    17.13   0.99981   7   -   -   -  
 48390   101.03   1.00000   7   -   -   -  
 48413     4.92   0.91451   7   -   -   -  
 48482     1.12   0.43019   7   -   -   -  
 48515     0.64   0.27257   7   -   -   -  
 48630     3.90   0.85768   7   -   -   -  
 48642    44.97   1.00000   9   -   B   -  
 48691    18.83   0.99992   5   -   c   -  
 48701    23.12   0.99999   X   -   B   -  
 48703    53.46   1.00000   9   -   -   -  
 48718    20.15   0.99996   5   -   c   -  
 48742   362.58   1.00000   9   -   -   -  
 48751    28.10   1.00000   7   -   -   -  
 48783     7.59   0.97751   7   -   -   -  
 48818    10.24   0.99404   7   -   -   -  
 48893   196.44   1.00000   7   -   -   c  
 48910     2.22   0.67080   7   -   -   -  
 48922     5.77   0.94409   7   -   -   -  
 48960    23.73   0.99999   5   -   -   -  
 48962    92.28   1.00000   7   -   B   -  
 48963    32.71   1.00000   7   -   B   -  
 48990    38.16   1.00000   9   -   -   -  
 49035     4.23   0.87913   7   -   -   -  
 49039    29.57   1.00000   9   -   c   -  
 49104    19.91   0.99995   7   -   -   -  
 49136    33.54   1.00000   5   O   -   -   quadruple 
 49150    43.13   1.00000   7   -   -   -  
 49168    38.89   1.00000   5   -   -   -  
 49260     2.02   0.63541   7   -   -   -  
 49297    15.57   0.99958   7   -   B   -  
 49320     5.22   0.92660   7   -   -   -  
 49364    31.20   1.00000   7   -   -   -  
 49434    11.52   0.99686   7   -   -   -  
 49445   224.22   1.00000   7   -   -   -  
 49455     6.54   0.96204   7   -   -   -  
 49469     1.23   0.45975   7   -   -   -  
 49508     1.85   0.60261   7   -   c   -  
 49610     4.87   0.91233   7   -   -   -  
 49617    42.84   1.00000   7   -   B   -  
 49618     4.26   0.88093   7   -   -   -  
 49621     3.16   0.79429   7   -   c   -  
 49623    14.61   0.99933   9   -   B   -  
 49638    73.69   1.00000   X   -   B   -  
 49641    62.51   1.00000   7   -   -   -  
 49650     0.46   0.20493   7   -   -   -  
 49658    27.65   1.00000   5   -   -   -  
 49698     3.71   0.84360   7   -   -   -  
 49713    27.97   1.00000   5   -   -   -  
 49738     7.40   0.97523   7   -   c   -  
 49755     0.74   0.30869   7   -   -   -  
 49767    20.18   0.99996   7   -   B   -  
 49806    11.26   0.99640   7   -   -   -  
 49825    50.50   1.00000   5   -   -   -  
 49850     1.78   0.58890   9   -   -   -  
 49856     4.64   0.90179   7   -   -   -  
 49876     4.61   0.90040   7   -   -   -  
 49888     4.26   0.88128   7   -   -   B  
 49903     0.39   0.17805   7   -   -   -  
 49919    39.57   1.00000   7   -   -   -  
 49969    35.87   1.00000   5   -   -   -  
 49973   115.51   1.00000   7   -   -   -  
 50020    29.94   1.00000   7   -   B   -  
 50084     6.42   0.95956   7   -   -   -  
 50097    21.05   0.99997   5   O   -   -   triple? 
 50103    11.58   0.99694   9   -   -   -  
 50143    29.27   1.00000   5   -   -   -  
 50156    61.59   1.00000   5   -   -   -  
 50180    33.72   1.00000   X   -   B   -  
 50226    92.97   1.00000   5   -   -   -  
 50308    18.84   0.99992   5   -   -   -  
 50342    11.71   0.99713   7   -   -   -  
 50391     5.96   0.94916   7   -   -   -  
 50440    31.97   1.00000   5   -   c   -  
 50506    46.23   1.00000   5   -   -   -  
 50567    18.52   0.99990   X   -   -   -  
 50590     2.95   0.77110   7   -   -   -  
 50617    22.56   0.99999   5   -   -   -  
 50760     0.00   0.00017   7   -   -   -  
 50787     2.58   0.72510   9   -   -   -  
 50796     3.67   0.84036   7   -   -   -  
 50831     0.99   0.38920   9   -   -   -  
 50865     0.73   0.30696   9   -   -   -  
 50866    15.91   0.99965   7   -   -   -  
 50870    69.82   1.00000   7   -   B   -  
 50890    45.22   1.00000   5   -   c   -  
 50910     0.20   0.09646   7   -   -   -  
 50927    17.13   0.99981   7   -   -   -  
 51083    39.56   1.00000   5   -   -   -  
 51130    65.30   1.00000   5   -   -   -  
 51157     1.08   0.41870   9   O   B   -  
 51210    41.74   1.00000   5   -   -   -  
 51263    40.11   1.00000   5   -   -   -  
 51382     3.49   0.82494   7   -   -   -  
 51408    28.10   1.00000   7   -   -   -  
 51502    63.04   1.00000   9   -   B   -  
 51511    30.09   1.00000   7   -   -   -  
 51517    18.79   0.99992   5   -   -   -  
 51521    19.35   0.99994   5   -   -   B  
 51540     5.96   0.94923   7   -   -   -  
 51733     1.87   0.60682   7   -   -   -  
 51808    52.93   1.00000   5   -   -   b  
 51846     0.68   0.28896   7   -   -   B  
 51859    10.93   0.99576   7   -   -   -  
 51959    56.58   1.00000   5   -   -   -  
 51998     4.67   0.90311   7   -   -   -  
 52052    84.90   1.00000   5   -   -   -  
 52113    10.82   0.99552   7   -   -   -  
 52177     1.07   0.41500   7   -   -   -  
 52183    19.63   0.99995   5   -   -   -  
 52207    50.94   1.00000   7   -   -   -  
 52241     3.01   0.77766   7   -   -   -  
 52278     3.98   0.86326   7   -   B   -  
 52332    43.82   1.00000   7   -   B   -  
 52407    16.22   0.99970   7   -   -   -  
 52422    93.11   1.00000   9   -   -   -  
 52444     0.31   0.14560   7   O   -   -   triple? (spectroscopic orbit uncertain) 
 52472    22.55   0.99999   5   -   c   -  
 52478     2.33   0.68777   7   -   -   -  
 52510     0.46   0.20656   7   -   B   -  
 52530    31.72   1.00000   5   -   -   -  
 52883     2.89   0.76438   7   -   -   -  
 52891    69.78   1.00000   5   -   -   -  
 52905    49.85   1.00000   5   -   b   -  
 52907     0.75   0.31298   7   -   -   -  
 52924    17.09   0.99981   7   -   -   -  
 52953     2.09   0.64792   9   -   -   -  
 52958     4.37   0.88727   7   O   c   -  
 53008   124.96   1.00000   X   -   b   -  
 53009     6.49   0.96111   7   -   -   -  
 53128     3.16   0.79378   7   -   -   -  
 53145     3.09   0.78619   9   -   -   -  
 53159    49.16   1.00000   5   -   -   c  
 53215     1.88   0.60862   9   -   -   -  
 53217    29.26   1.00000   9   -   B   -  
 53229    25.34   1.00000   5   -   -   c  
 53238   117.98   1.00000   7   O   -   -  
 53259     3.42   0.81887   7   -   -   -  
 53295     6.43   0.95984   7   O   -   -   triple? 
 53379    34.35   1.00000   9   -   -   -  
 53398    24.28   0.99999   5   -   -   -  
 53424     0.78   0.32253   7   -   B   -  
 53522    34.22   1.00000   7   -   -   -  
 53541    58.00   1.00000   7   -   -   -  
 53557    14.17   0.99916   7   -   -   -  
 53559    22.39   0.99999   7   -   -   -  
 53611     3.54   0.82944   7   -   -   -  
 53660    32.60   1.00000   7   -   -   -  
 53701     5.66   0.94086   7   -   -   -  
 53710     2.06   0.64359   7   -   -   c  
 53750     0.24   0.11497   7   -   -   B  
 53838    21.92   0.99998   5   -   -   -  
 53871     4.23   0.87936   7   -   -   -  
 53882     1.73   0.57881   7   -   -   -  
 53958    19.72   0.99995   5   -   -   -  
 53970    13.12   0.99859   7   -   -   -  
 53976     3.02   0.77897   7   -   -   -  
 54035    24.27   0.99999   5   -   c   -   perspective acc. 
 54065    32.33   1.00000   5   -   -   -  
 54104     0.80   0.32967   7   -   -   -  
 54105   263.98   1.00000   5   -   -   -  
 54211    33.67   1.00000   5   -   -   -  
 54214    20.81   0.99997   5   -   -   -  
 54233   343.54   1.00000   7   -   B   -  
 54280    38.50   1.00000   5   -   -   -  
 54320     7.34   0.97451   7   -   -   -  
 54329    29.37   1.00000   7   -   -   -  
 54418    34.14   1.00000   9   -   -   -  
 54469    29.88   1.00000   7   -   -   -  
 54507    50.93   1.00000   7   -   -   -  
 54571    22.71   0.99999   7   -   -   B  
 54573    22.39   0.99999   5   -   -   -  
 54594    12.09   0.99763   7   -   -   -  
 54624     1.46   0.51813   7   -   -   -  
 54657     0.38   0.17432   7   -   B   -  
 54671    28.95   1.00000   7   -   -   -  
 54683    25.28   1.00000   5   -   c   -  
 54692    27.24   1.00000   5   -   c   -  
 54737     4.72   0.90558   7   -   -   -  
 54739     2.35   0.69108   7   -   -   -  
 54805     4.28   0.88261   7   -   -   -  
 54845    63.43   1.00000   9   -   -   -  
 54908    23.12   0.99999   5   -   B   -  
 54954     8.09   0.98252   7   -   -   -  
 55016    94.05   1.00000   7   O   -   O  
 55096    33.39   1.00000   5   -   -   -  
 55164   211.37   1.00000   5   -   -   -  
 55206     1.17   0.44321   7   -   -   -  
 55235    50.77   1.00000   5   -   -   -  
 55241    45.51   1.00000   X   -   -   -  
 55278    22.29   0.99999   7   -   B   -  
 55289    31.49   1.00000   5   -   -   -  
 55323    36.34   1.00000   7   -   -   -  
 55390     1.72   0.57696   7   -   -   -  
 55407    30.69   1.00000   7   -   -   -  
 55442    25.81   1.00000   9   -   -   -  
 55467     9.49   0.99132   7   -   c   -  
 55483     1.76   0.58430   7   -   -   -  
 55488    22.79   0.99999   5   -   -   -  
 55523    18.76   0.99992   5   -   c   -  
 55576     5.23   0.92684   7   -   -   -  
 55598    61.13   1.00000   7   -   B   -  
 55636     3.47   0.82353   7   -   B   -  
 55689     0.50   0.22066   7   -   -   -  
 55714    30.61   1.00000   5   -   B   -  
 55738    41.77   1.00000   9   -   -   -  
 55746     4.83   0.91047   7   -   c   -  
 55761    29.03   1.00000   5   -   c   -  
 55777    29.17   1.00000   5   -   -   -  
 55816    24.59   1.00000   7   -   -   c  
 55868    49.48   1.00000   5   -   c   -  
 55900    24.66   1.00000   5   -   c   -  
 55908     8.95   0.98862   7   -   -   -  
 56081     0.42   0.18870   7   -   -   -  
 56128    54.35   1.00000   9   -   -   -  
 56229    22.58   0.99999   X   -   -   -  
 56245   142.62   1.00000   5   -   b   -  
 56266    20.58   0.99997   5   -   -   -  
 56350     6.44   0.95999   7   -   -   -  
 56364    24.28   0.99999   9   -   B   -  
 56369     0.74   0.31040   7   -   -   c  
 56380    15.44   0.99956   7   -   -   -  
 56399    20.72   0.99997   5   -   -   -  
 56414     1.61   0.55242   7   -   -   -  
 56438    24.79   1.00000   5   -   -   -  
 56439     6.71   0.96511   7   -   c   -  
 56497    28.11   1.00000   5   -   -   -  
 56510    95.38   1.00000   7   -   -   c  
 56517     2.44   0.70407   7   -   B   -  
 56524     3.83   0.85289   7   -   -   -  
 56529     7.64   0.97805   7   -   -   -  
 56557    56.95   1.00000   5   -   c   -  
 56619    23.16   0.99999   5   -   -   -  
 56639    10.90   0.99571   7   -   -   -  
 56680    57.83   1.00000   5   -   -   -  
 56700     8.07   0.98233   9   -   -   -  
 56740     2.05   0.64044   7   -   -   -  
 56754   164.76   1.00000   9   -   -   -  
 56760    12.34   0.99791   7   -   c   -  
 56798    21.87   0.99998   5   -   c   -  
 56802   406.65   1.00000   5   -   c   -  
 56826    85.89   1.00000   7   -   B   -  
 56859    54.56   1.00000   7   -   -   -  
 56896     4.66   0.90283   7   -   B   -  
 56898    29.52   1.00000   V   -   -   -  
 56925     0.01   0.00422   7   -   -   -  
 57001   292.66   1.00000   7   -   B   -  
 57034    16.90   0.99979   7   -   -   -  
 57058     6.30   0.95718   7   -   -   -  
 57072     6.61   0.96334   9   -   -   -  
 57078   218.58   1.00000   7   -   c   -  
 57155    43.78   1.00000   7   -   -   -  
 57240     0.07   0.03460   7   -   -   c  
 57271    50.78   1.00000   5   -   c   -  
 57297     0.58   0.25073   7   -   -   -  
 57414     9.52   0.99143   7   -   -   -  
 57422     0.19   0.09177   9   -   c   -  
 57449     5.84   0.94617   7   -   -   -  
 57495     8.27   0.98396   7   -   -   -  
 57574    19.42   0.99994   7   -   B   -  
 57635    31.81   1.00000   5   -   -   -  
 57660    23.04   0.99999   5   -   -   -  
 57683    19.47   0.99994   7   -   -   -  
 57699    20.33   0.99996   5   -   -   -  
 57796     2.48   0.71094   7   -   B   -  
 57804     6.37   0.95865   7   -   -   -  
 57822    24.49   1.00000   7   -   B   -  
 57863     3.55   0.83053   7   -   -   -  
 57865     3.78   0.84858   9   -   c   -  
 57878     5.60   0.93908   7   -   -   -  
 57888    12.27   0.99784   9   -   -   B  
 57938     2.21   0.66882   7   -   -   -  
 57947     7.09   0.97108   7   -   -   -  
 57998     1.29   0.47418   7   -   -   -  
 58001    33.74   1.00000   5   -   -   -  
 58036    51.07   1.00000   9   -   -   -  
 58045   115.32   1.00000   9   -   -   -  
 58052     3.75   0.84646   7   -   -   -  
 58060    31.05   1.00000   5   -   -   -  
 58093     4.68   0.90364   7   -   -   -  
 58099    34.62   1.00000   7   -   -   -  
 58184    51.82   1.00000   5   -   -   -  
 58222    15.39   0.99954   7   -   -   O  
 58273     1.79   0.59222   7   -   -   -  
 58372    32.60   1.00000   5   -   -   -  
 58377     1.60   0.55091   7   -   -   b  
 58382     5.20   0.92574   7   -   -   -  
 58405    67.07   1.00000   7   -   -   -  
 58435    26.56   1.00000   7   -   B   -  
 58527    24.36   0.99999   5   -   c   -  
 58572    15.49   0.99957   7   -   B   -  
 58578    29.43   1.00000   5   -   -   -  
 58684   378.62   1.00000   9   -   -   -  
 58792    23.26   0.99999   5   -   -   -  
 58804     4.52   0.89541   7   -   -   -  
 58861     1.36   0.49337   7   -   -   -  
 58871    10.43   0.99457   7   -   -   -  
 58881     6.12   0.95322   7   -   -   B  
 58901    19.99   0.99995   5   -   -   -  
 58915    18.70   0.99991   5   -   -   -  
 58924     4.31   0.88385   7   -   -   -  
 58942     7.53   0.97684   7   -   -   -  
 58948    98.46   1.00000   5   -   -   -   Ba 
 58951    15.70   0.99961   7   -   -   -  
 59000    12.98   0.99848   7   -   -   -  
 59015   179.77   1.00000   7   -   b   -  
 59030    77.67   1.00000   7   -   c   -  
 59043     1.47   0.52103   7   -   -   -  
 59085    35.27   1.00000   7   -   -   -  
 59125     4.84   0.91092   7   -   -   -  
 59140    23.43   0.99999   7   -   -   -  
 59171     1.12   0.42974   7   -   -   -  
 59173     0.81   0.33224   9   -   -   -  
 59196    80.71   1.00000   V   -   -   -  
 59229     0.06   0.02774   7   -   -   -  
 59305    63.20   1.00000   5   -   -   -  
 59318     1.95   0.62273   7   -   c   -  
 59332     2.57   0.72398   7   -   -   -  
 59352    30.81   1.00000   7   -   -   -  
 59360    23.62   0.99999   5   -   -   -  
 59389     0.13   0.06108   7   -   -   -  
 59398     0.12   0.05896   7   -   -   c  
 59437     0.43   0.19541   7   -   -   -  
 59445     2.63   0.73189   7   -   -   -  
 59449    18.18   0.99989   9   -   -   -  
 59496    18.81   0.99992   5   -   -   -  
 59519     4.11   0.87203   7   -   -   -  
 59541     7.99   0.98162   9   -   -   -  
 59590    34.40   1.00000   5   -   B   -  
 59604    27.30   1.00000   5   -   -   -  
 59609   106.21   1.00000   7   O   -   -  
 59632    10.14   0.99372   9   -   -   -  
 59703    13.78   0.99898   7   -   -   -  
 59728     2.57   0.72281   9   -   -   -  
 59748    46.97   1.00000   7   -   -   -  
 59855    28.34   1.00000   5   -   -   -  
 59893     4.04   0.86702   9   -   -   -  
 59926    89.61   1.00000   9   -   B   -  
 60024    78.50   1.00000   7   -   B   -  
 60046    22.44   0.99999   5   -   -   -  
 60059     6.70   0.96488   9   -   -   -  
 60061    78.20   1.00000   7   O   -   -  
 60097    94.22   1.00000   7   -   c   -  
 60104    16.30   0.99971   9   -   -   -  
 60129    35.97   1.00000   7   O   -   -   triple 
 60210    23.94   0.99999   5   -   -   B  
 60228     0.88   0.35465   7   -   -   -  
 60268    27.40   1.00000   5   O   c   -  
 60299     7.18   0.97237   9   -   B   -  
 60329     0.30   0.13844   9   -   -   -  
 60336    25.82   1.00000   5   -   -   -  
 60349     9.39   0.99087   7   -   -   -  
 60391    19.45   0.99994   5   -   -   -  
 60433    77.24   1.00000   5   -   -   -  
 60476     5.94   0.94880   9   -   B   -  
 60512     5.97   0.94943   9   -   B   -  
 60514   165.72   1.00000   9   -   -   -  
 60538    13.38   0.99876   7   -   -   -  
 60571    36.56   1.00000   5   -   B   -  
 60574   107.75   1.00000   5   -   B   -  
 60602    32.00   1.00000   5   -   -   -  
 60684     0.22   0.10546   7   -   -   -  
 60724     4.73   0.90599   7   -   -   -  
 60731     5.15   0.92378   7   -   -   c  
 60739    52.25   1.00000   5   -   -   -  
 60752     6.89   0.96809   7   -   -   -  
 60810     1.66   0.56418   7   -   -   -  
 60863    20.18   0.99996   5   -   -   -  
 60978    27.00   1.00000   7   -   -   -  
 60998     7.16   0.97211   7   O   -   O  
 61067    71.33   1.00000   7   -   B   -  
 61100    30.39   1.00000   X   -   -   -  
 61114    22.19   0.99998   5   -   -   -  
 61148     3.65   0.83896   7   -   -   -  
 61158    42.43   1.00000   5   -   -   -  
 61172     1.56   0.54142   7   -   -   -  
 61201     2.49   0.71229   7   -   -   -  
 61260    59.61   1.00000   7   -   B   -  
 61270    35.20   1.00000   5   -   -   -  
 61274    30.33   1.00000   9   -   -   -  
 61377     6.66   0.96427   7   -   -   -  
 61398   117.18   1.00000   5   -   -   -  
 61496     3.16   0.79418   9   -   -   -  
 61511    22.49   0.99999   5   -   -   -  
 61557    40.49   1.00000   5   -   -   -  
 61585    29.91   1.00000   5   -   -   -  
 61597   262.32   1.00000   7   -   B   -  
 61607     1.56   0.54229   7   -   -   -  
 61627     0.80   0.33028   7   -   -   -  
 61720    46.24   1.00000   7   -   -   -  
 61734    10.55   0.99488   9   -   -   -  
 61771     1.56   0.54164   7   -   -   -  
 61788    70.40   1.00000   5   -   c   -  
 61834     1.72   0.57624   7   -   -   -  
 61841    23.09   0.99999   7   -   -   -  
 61859    10.66   0.99514   7   -   -   -  
 61868    67.09   1.00000   5   -   -   -  
 61897    12.28   0.99785   7   -   -   -  
 61901   312.59   1.00000   5   -   -   -  
 61904     6.80   0.96658   7   -   -   -  
 61921    13.14   0.99860   9   -   -   -  
 61928    91.70   1.00000   7   -   c   -  
 61939    32.04   1.00000   9   -   -   -  
 61999    19.89   0.99995   5   -   -   -  
 62153     3.45   0.82174   7   -   -   -  
 62167     2.29   0.68171   7   -   -   -  
 62180     0.72   0.30381   7   -   -   -  
 62241    27.25   1.00000   5   -   -   -  
 62250    37.86   1.00000   5   -   -   -  
 62256     1.28   0.47273   7   -   -   -  
 62258    43.81   1.00000   9   -   B   -  
 62409    28.37   1.00000   5   O   -   -  
 62487    38.18   1.00000   7   -   B   -  
 62512    76.06   1.00000   X   -   -   -  
 62534     0.19   0.09126   7   -   c   -  
 62580     7.49   0.97632   9   -   -   -  
 62600     2.80   0.75304   7   -   -   B  
 62639    44.63   1.00000   7   -   -   -  
 62655     0.01   0.00598   7   -   -   -  
 62699    17.96   0.99987   9   -   B   -  
 62703     0.21   0.09858   7   -   -   -  
 62711     5.26   0.92798   7   -   -   -  
 62800     9.07   0.98925   9   -   B   -  
 62825    30.12   1.00000   5   -   -   -  
 62830    20.75   0.99997   5   -   -   -  
 62915    13.32   0.99872   9   O   -   -  
 62934    32.64   1.00000   5   -   -   -  
 62957     1.66   0.56309   7   -   -   -  
 62985    18.73   0.99991   5   -   -   -  
 63005    20.13   0.99996   5   -   -   -  
 63033    87.97   1.00000   5   -   c   -  
 63088    11.41   0.99668   7   -   -   -  
 63096     2.70   0.74095   9   -   -   -  
 63129     0.09   0.04626   7   -   -   -  
 63163    27.93   1.00000   5   -   -   -  
 63207     6.28   0.95674   7   -   B   -  
 63235    63.66   1.00000   7   -   -   -  
 63249    43.11   1.00000   7   -   B   -  
 63257    20.81   0.99997   5   -   -   -  
 63331     0.71   0.29765   7   -   -   -  
 63340    39.58   1.00000   7   -   -   B  
 63346    27.20   1.00000   5   -   c   -  
 63350     0.67   0.28314   7   -   -   -  
 63404     2.53   0.71719   7   -   -   -  
 63413     9.96   0.99311   7   -   -   -  
 63414   192.87   1.00000   7   -   -   -  
 63418    14.14   0.99915   9   -   c   -  
 63459     5.38   0.93197   7   -   -   -  
 63496    70.26   1.00000   7   -   B   -  
 63510   160.90   1.00000   7   -   -   -  
 63544     0.76   0.31587   7   -   -   -  
 63599    11.78   0.99723   7   -   -   -  
 63651     4.25   0.88031   7   -   -   -  
 63686    11.06   0.99603   7   -   -   -  
 63743     2.84   0.75805   7   -   c   -  
 63746     0.97   0.38571   7   -   -   -  
 63762    79.43   1.00000   5   -   -   -  
 63783    10.09   0.99354   7   -   -   -  
 63828     7.43   0.97570   7   -   -   -  
 63849    32.41   1.00000   5   -   B   -  
 63880     0.81   0.33263   7   -   -   -  
 63890     0.73   0.30493   7   -   -   -  
 63898    21.87   0.99998   5   -   -   -  
 63917     5.28   0.92864   7   -   -   -  
 63938    28.96   1.00000   7   -   -   -  
 63944     7.11   0.97142   7   -   -   -  
 63995    11.07   0.99605   9   -   c   -  
 64003    19.63   0.99995   7   -   -   -  
 64006    66.45   1.00000   7   -   c   -  
 64166     9.33   0.99057   7   -   -   -  
 64185    51.02   1.00000   9   -   -   -  
 64219   191.40   1.00000   9   -   B   -  
 64256     8.37   0.98481   7   -   -   -  
 64305     4.66   0.90276   7   -   -   -  
 64312     6.54   0.96202   7   -   B   -  
 64323    24.30   0.99999   7   -   B   -  
 64425    26.08   1.00000   X   -   -   -  
 64444     9.94   0.99307   7   -   B   -  
 64496     3.41   0.81851   7   -   -   -  
 64502    25.51   1.00000   5   -   B   -  
 64621     0.44   0.19809   9   -   B   -  
 64666     0.96   0.38218   7   -   -   c  
 64687    10.60   0.99502   7   -   -   -  
 64701     8.34   0.98452   9   -   -   -  
 64822    29.65   1.00000   9   -   -   -  
 64838    20.87   0.99997   5   -   -   -  
 64848    31.15   1.00000   5   -   -   -  
 64856    18.83   0.99992   7   -   -   -  
 64872    37.37   1.00000   7   -   B   -  
 64879    28.58   1.00000   5   -   -   -  
 64933     8.79   0.98766   7   -   -   -  
 64934    38.91   1.00000   7   -   c   -  
 64975     1.43   0.51095   7   -   -   -  
 65074    58.82   1.00000   7   -   -   -  
 65102    20.01   0.99995   5   -   -   -  
 65120     0.45   0.20106   7   -   -   -  
 65198     9.69   0.99215   7   -   -   -  
 65230    14.06   0.99911   9   -   -   -  
 65268    23.58   0.99999   5   -   c   -   sB-lm? 
 65283     2.63   0.73115   7   -   -   -  
 65374     6.68   0.96458   7   -   -   -  
 65386    58.36   1.00000   7   -   -   -  
 65401    19.29   0.99994   7   -   -   -  
 65411     5.89   0.94733   7   -   -   -  
 65473     2.23   0.67206   7   -   -   -  
 65483    12.72   0.99827   7   -   -   -  
 65535   277.77   1.00000   7   -   B   -   Ba 
 65621     0.77   0.31999   7   -   -   -  
 65644    16.37   0.99972   9   -   -   -  
 65662     2.26   0.67645   9   -   B   -  
 65698     7.33   0.97433   9   -   -   -  
 65754    22.69   0.99999   5   -   -   -  
 65775    27.87   1.00000   7   -   c   -  
 65861    34.28   1.00000   5   -   -   -  
 65886     0.22   0.10619   7   -   -   -  
 65887    10.87   0.99565   7   -   -   c  
 65929    35.80   1.00000   7   -   -   -  
 65964     3.96   0.86187   7   -   -   -  
 65971   134.76   1.00000   5   -   c   -  
 66001     6.91   0.96839   7   -   -   -  
 66019    26.64   1.00000   9   -   -   -  
 66041    25.93   1.00000   7   -   c   -  
 66109     3.19   0.79691   7   -   c   -  
 66152    31.82   1.00000   5   -   -   -  
 66181    31.30   1.00000   5   -   -   -  
 66190    24.93   1.00000   5   -   -   -  
 66229    70.74   1.00000   7   -   B   -  
 66230    40.13   1.00000   5   -   B   -  
 66244    39.69   1.00000   9   -   B   -  
 66289    14.55   0.99931   7   -   -   -  
 66290   106.19   1.00000   7   -   B   -  
 66319     4.42   0.89055   7   -   c   -   sB-lm? 
 66321    22.18   0.99998   7   -   -   -  
 66340     0.80   0.32930   7   -   -   -  
 66362    13.53   0.99885   7   -   -   -  
 66436    21.47   0.99998   5   -   -   -  
 66454     1.26   0.46770   7   -   -   -  
 66474     4.09   0.87075   7   -   -   -  
 66563    60.32   1.00000   7   -   c   -  
 66741    14.50   0.99929   7   -   -   -  
 66849     2.10   0.65066   9   -   -   -  
 66915    64.45   1.00000   7   -   B   -  
 66953    26.94   1.00000   5   -   -   -  
 66982    19.17   0.99993   7   -   -   -  
 67005     2.24   0.67433   7   -   -   -  
 67009    36.82   1.00000   7   -   B   -  
 67061     5.23   0.92684   7   -   -   -  
 67156    41.46   1.00000   5   -   -   -  
 67170    14.00   0.99909   7   -   -   -  
 67242   109.90   1.00000   5   -   c   -  
 67255    42.59   1.00000   5   -   -   -  
 67270    19.43   0.99994   5   -   -   -  
 67275    42.51   1.00000   5   -   b   -   tau Boo: SB: exoplanet in wide binary 
 67379     5.30   0.92936   7   -   -   -  
 67412     4.57   0.89819   7   -   -   -  
 67446     2.29   0.68144   7   -   -   -  
 67485     4.59   0.89901   7   -   -   -  
 67491    31.63   1.00000   5   -   -   -  
 67528     8.30   0.98426   7   -   -   -  
 67529    82.44   1.00000   9   -   c   -  
 67543    28.39   1.00000   5   -   -   -  
 67553     4.25   0.88084   7   -   -   -  
 67583    12.25   0.99781   7   -   -   B  
 67609    33.92   1.00000   5   -   c   -  
 67620   224.84   1.00000   5   -   B   -  
 67742   278.37   1.00000   7   -   B   -  
 67755     5.70   0.94212   9   -   B   -  
 67773   203.25   1.00000   7   -   -   -  
 67808    61.94   1.00000   7   -   -   -  
 67880     5.97   0.94951   9   -   -   -  
 67957    10.87   0.99564   7   -   -   -  
 68004    24.68   1.00000   7   -   -   -  
 68035     3.11   0.78868   9   -   -   -  
 68037    57.65   1.00000   5   -   -   B  
 68072     8.13   0.98288   7   O   -   -  
 68276    16.21   0.99970   7   -   -   -  
 68277     0.88   0.35526   9   -   B   -  
 68286     2.71   0.74251   7   -   -   -  
 68489     0.90   0.36323   7   -   -   -  
 68507    15.73   0.99962   9   -   B   -  
 68523    32.79   1.00000   9   O   -   -   triple? (spectroscopic orbit uncertain) 
 68552    62.29   1.00000   5   -   -   -  
 68619   146.88   1.00000   7   -   B   -  
 68623     2.14   0.65739   9   -   B   -  
 68653     6.81   0.96686   7   -   -   -  
 68716   119.23   1.00000   7   -   -   -  
 68718     1.42   0.50720   7   -   -   -  
 68722     1.03   0.40281   7   -   -   -  
 68723    13.98   0.99908   9   -   -   -  
 68816     3.80   0.85021   7   -   -   -  
 68852    23.62   0.99999   5   -   b   -  
 69022     4.66   0.90252   7   -   -   -  
 69114     3.45   0.82225   7   -   -   -  
 69143    10.54   0.99487   7   -   c   -  
 69151    23.19   0.99999   5   -   -   -  
 69160     0.56   0.24482   7   -   B   -  
 69195    30.95   1.00000   7   -   -   -  
 69238    64.68   1.00000   7   -   B   -  
 69318    14.73   0.99937   7   -   -   -  
 69339    20.59   0.99997   7   -   -   -  
 69410   148.08   1.00000   5   -   -   -  
 69441    34.60   1.00000   9   -   B   -  
 69469     7.48   0.97625   7   -   -   -  
 69504    41.63   1.00000   5   -   -   -  
 69527     8.20   0.98346   7   -   -   B  
 69528    44.19   1.00000   7   -   B   -  
 69535     4.51   0.89504   9   -   B   -  
 69539     3.81   0.85095   7   -   -   -  
 69562    61.68   1.00000   X   -   -   -  
 69575     1.30   0.47728   9   -   -   -  
 69610    67.44   1.00000   5   -   -   -  
 69651     8.09   0.98251   7   -   c   -  
 69694    28.24   1.00000   5   -   -   -  
 69699   138.70   1.00000   7   -   c   -  
 69704    20.77   0.99997   7   -   -   B  
 69739     5.58   0.93847   7   -   -   -  
 69802     1.83   0.59971   7   -   -   -  
 69884    23.45   0.99999   5   -   c   -  
 69910     0.56   0.24258   7   -   -   -  
 70026    27.90   1.00000   5   -   -   -  
 70140     9.13   0.98957   7   -   B   -  
 70159    25.14   1.00000   5   -   -   -  
 70201    19.72   0.99995   5   -   -   -  
 70363    12.82   0.99835   7   -   -   -  
 70426    22.92   0.99999   5   -   -   -  
 70435    21.61   0.99998   7   -   B   -  
 70445     1.80   0.59254   7   -   -   -  
 70509    47.00   1.00000   5   -   -   -  
 70561    30.78   1.00000   7   -   -   -  
 70637     0.18   0.08593   9   -   B   -  
 70663    29.03   1.00000   9   -   -   -  
 70689     0.64   0.27265   7   -   -   -  
 70790   689.16   1.00000   5   -   -   -  
 70833     4.13   0.87341   7   -   -   -  
 70839   165.34   1.00000   7   -   B   -  
 70918    27.61   1.00000   7   -   -   -  
 70931     7.91   0.98082   9   O   -   -   triple? 
 70954    26.63   1.00000   5   -   -   -  
 71058    33.58   1.00000   5   -   -   -   Ba 
 71125     1.93   0.61938   9   -   -   -  
 71136     3.25   0.80358   7   -   -   -  
 71192     1.89   0.61204   7   -   B   -  
 71236     0.47   0.21013   7   -   -   -  
 71316    74.09   1.00000   5   -   -   -  
 71368     0.30   0.14097   7   -   -   -  
 71400     7.03   0.97027   7   -   -   -  
 71440    32.54   1.00000   9   -   B   -  
 71471     2.35   0.69056   7   -   -   -  
 71510    85.21   1.00000   5   -   -   -  
 71519    11.77   0.99722   7   -   -   -  
 71544     5.79   0.94478   7   -   -   -  
 71572    75.05   1.00000   7   -   -   -  
 71631   108.44   1.00000   5   -   B   -  
 71653    18.56   0.99991   9   -   c   -  
 71682    50.74   1.00000   5   -   c   -  
 71761    24.63   1.00000   5   -   B   -  
 71789     0.93   0.37174   7   -   -   -  
 71797    21.90   0.99998   5   -   -   -  
 71813    91.45   1.00000   5   -   c   -  
 71862     6.73   0.96542   7   -   -   -  
 71915    22.45   0.99999   5   -   -   B  
 71933     2.19   0.66477   7   -   -   -  
 71966     0.37   0.16888   7   -   -   -  
 72043    49.73   1.00000   5   -   c   -  
 72059    16.78   0.99977   7   -   -   -  
 72092     6.59   0.96288   7   -   -   -  
 72140    20.03   0.99996   5   -   -   -  
 72158    28.85   1.00000   7   -   -   -  
 72170    27.10   1.00000   7   -   -   -  
 72192     8.84   0.98799   7   -   -   -  
 72268     0.43   0.19187   7   -   -   c  
 72286    74.16   1.00000   7   -   -   B  
 72316     0.67   0.28511   7   -   -   -  
 72325    43.83   1.00000   5   -   c   -  
 72358    14.03   0.99910   7   -   -   -  
 72388     1.78   0.58878   7   -   -   -  
 72495    22.11   0.99998   5   -   -   -  
 72638     7.71   0.97878   7   -   -   -  
 72661     6.54   0.96199   7   -   -   -  
 72735    28.27   1.00000   5   -   c   -  
 72744    17.18   0.99981   7   -   -   -  
 72749    19.32   0.99994   X   -   -   -  
 72803     5.72   0.94277   7   -   B   -  
 72811     7.67   0.97844   7   -   B   -  
 72875    56.32   1.00000   7   -   c   -  
 72886    10.81   0.99550   7   -   -   -  
 72916    14.81   0.99939   9   -   -   -  
 72923    21.61   0.99998   5   -   -   -  
 72939    27.83   1.00000   7   O   B   -   triple 
 72944    22.03   0.99998   5   -   -   -  
 72991    31.16   1.00000   5   -   -   -  
 73012    40.80   1.00000   7   -   B   -  
 73032     4.48   0.89357   7   -   -   -  
 73076    22.38   0.99999   5   -   -   -  
 73116     6.97   0.96939   7   -   -   -  
 73154     1.45   0.51535   7   -   -   -  
 73170     0.65   0.27855   7   -   -   -  
 73189    11.28   0.99645   7   -   -   -  
 73204    23.12   0.99999   9   -   -   -  
 73206     2.03   0.63830   7   -   -   -  
 73241    40.31   1.00000   7   -   B   -  
 73251     0.05   0.02497   7   -   -   -  
 73258     6.63   0.96358   7   -   -   -  
 73330   217.84   1.00000   5   -   c   -  
 73366     4.69   0.90403   9   -   -   -  
 73372     2.04   0.63896   9   -   c   -  
 73408     6.91   0.96841   7   -   c   -  
 73430     5.59   0.93885   7   -   -   -  
 73450     1.45   0.51638   7   -   -   -  
 73535     2.45   0.70676   7   -   -   -  
 73561    11.51   0.99683   7   -   b   -  
 73566     2.61   0.72948   7   -   -   -  
 73569    25.41   1.00000   7   -   -   -  
 73593    38.94   1.00000   5   -   B   -  
 73637   135.69   1.00000   9   -   c   -  
 73639    29.62   1.00000   5   -   -   -  
 73645     5.00   0.91787   7   -   -   -  
 73704     4.51   0.89496   7   -   -   -  
 73768     5.85   0.94632   9   -   c   -  
 73862     2.75   0.74768   7   -   -   -  
 73934   164.03   1.00000   9   -   -   -  
 73939    10.47   0.99468   7   -   -   -  
 73952    12.08   0.99762   7   -   -   -  
 73982    22.90   0.99999   5   -   c   -  
 74017    23.12   0.99999   5   -   -   -  
 74068    33.32   1.00000   9   -   B   -  
 74069    31.80   1.00000   7   -   -   -  
 74087    10.31   0.99423   7   O   -   O  
 74094    24.68   1.00000   5   -   -   -  
 74103    29.13   1.00000   7   -   -   -  
 74148    86.12   1.00000   5   -   -   -  
 74192     2.59   0.72566   7   -   -   -  
 74203    13.90   0.99904   7   -   c   -  
 74210    23.24   0.99999   5   -   -   -  
 74233     5.67   0.94115   7   -   B   -  
 74264     9.23   0.99009   9   -   c   -  
 74286    28.18   1.00000   5   -   c   -  
 74297     4.62   0.90077   7   -   -   -  
 74329     2.78   0.75130   7   -   -   -  
 74452    35.32   1.00000   7   -   -   -  
 74467     3.78   0.84905   7   -   -   -  
 74485     0.02   0.00981   7   -   -   -  
 74493    22.15   0.99998   5   -   -   -  
 74588     2.22   0.67114   7   -   -   -  
 74727     9.65   0.99197   7   -   -   -  
 74730     3.52   0.82798   7   -   B   -  
 74749     6.55   0.96226   7   -   -   -  
 74831     9.17   0.98978   9   -   B   -  
 74832     3.13   0.79078   7   -   -   -  
 74875    30.22   1.00000   7   -   -   -  
 74896    16.46   0.99973   9   -   -   -  
 74928     0.97   0.38483   7   -   -   c  
 74954    24.13   0.99999   5   -   c   -  
 75004    39.80   1.00000   5   -   B   -  
 75019     1.56   0.54105   7   -   c   -  
 75029    20.89   0.99997   7   -   c   -  
 75039    21.27   0.99998   5   -   c   -  
 75141    22.10   0.99998   9   -   -   -  
 75152   115.11   1.00000   9   -   -   -  
 75256     1.73   0.57798   7   -   -   -  
 75347     0.98   0.38842   7   -   -   -  
 75411     0.75   0.31224   9   -   -   -  
 75429    12.23   0.99779   7   -   -   -  
 75439    20.25   0.99996   5   -   -   -  
 75451    18.46   0.99990   5   -   -   -  
 75456     8.45   0.98537   7   -   -   -  
 75468     8.97   0.98872   7   -   -   B  
 75487     4.50   0.89434   9   -   c   -  
 75637    34.83   1.00000   5   -   -   -  
 75645    26.27   1.00000   5   -   -   -  
 75676   272.10   1.00000   7   -   B   -  
 75703    18.86   0.99992   5   -   -   -  
 75713    38.19   1.00000   5   -   -   -  
 75718    19.41   0.99994   7   O   -   -  
 75752    16.22   0.99970   7   -   -   -  
 75852    24.53   1.00000   5   -   -   -  
 75870    31.51   1.00000   7   -   -   -  
 75880    59.25   1.00000   9   -   -   -  
 76002     7.50   0.97648   7   -   c   -  
 76008    24.41   0.99999   7   -   -   B  
 76041    35.76   1.00000   7   -   -   -  
 76061    49.86   1.00000   5   -   -   -  
 76067     2.45   0.70629   9   -   -   -  
 76098    23.48   0.99999   5   -   -   -  
 76121     2.93   0.76908   7   -   -   -  
 76221    36.08   1.00000   5   -   -   -  
 76245    31.44   1.00000   7   -   -   -  
 76259     9.56   0.99159   9   -   -   -  
 76293    15.07   0.99946   7   -   c   -  
 76304    12.19   0.99774   7   -   b   -  
 76346    21.57   0.99998   5   -   c   -  
 76376    40.11   1.00000   9   -   -   -  
 76379    27.05   1.00000   5   -   -   -  
 76383     3.56   0.83153   7   -   -   -  
 76504    13.82   0.99900   7   -   -   -  
 76538     0.20   0.09405   7   -   -   -  
 76568   489.59   1.00000   7   -   c   -  
 76574     3.45   0.82220   9   O   -   -  
 76594    18.85   0.99992   7   -   -   -  
 76629    39.48   1.00000   7   -   B   -  
 76708    20.87   0.99997   5   -   -   -  
 76786    39.76   1.00000   5   -   -   -  
 76832    62.40   1.00000   5   -   -   -  
 76855     0.89   0.35931   7   -   -   c  
 76880    11.48   0.99678   7   -   -   -  
 76933     4.94   0.91533   7   -   -   -  
 77031     1.81   0.59619   7   -   -   -  
 77063     6.37   0.95869   7   -   -   -  
 77067    29.18   1.00000   7   -   -   -  
 77075     1.33   0.48523   7   -   -   -  
 77082    15.51   0.99957   7   -   -   -  
 77117     0.17   0.07923   9   -   -   -  
 77172    17.60   0.99985   9   -   -   -  
 77262     8.22   0.98356   7   -   -   -  
 77290    41.91   1.00000   7   -   B   -  
 77302    10.55   0.99489   7   -   -   -  
 77305     0.54   0.23742   9   -   -   -  
 77336    24.59   1.00000   5   -   -   -  
 77349   124.41   1.00000   7   -   -   -  
 77360     4.07   0.86940   7   -   -   -  
 77367    30.37   1.00000   5   -   -   -  
 77374    41.04   1.00000   9   -   -   -  
 77444   136.87   1.00000   5   -   c   -  
 77445     4.95   0.91600   7   -   -   -  
 77484    13.82   0.99900   7   -   -   B  
 77528   264.04   1.00000   7   -   B   -  
 77642     0.61   0.26217   7   -   c   -  
 77650     4.21   0.87825   7   -   -   -  
 77724     2.43   0.70380   7   -   -   -  
 77892    59.43   1.00000   5   -   c   -  
 77911     1.51   0.52955   7   O   -   -   triple? 
 77913    22.31   0.99999   V   -   -   -  
 77932     0.79   0.32524   7   -   -   -  
 77933    55.01   1.00000   7   -   -   -  
 77979     3.59   0.83395   7   -   -   -  
 78045    13.10   0.99857   9   -   -   -  
 78117    68.20   1.00000   5   -   c   -  
 78159    22.87   0.99999   5   -   -   c  
 78193    21.77   0.99998   5   -   c   -  
 78200    28.46   1.00000   5   -   -   -  
 78218     6.25   0.95608   7   -   -   -  
 78225    25.32   1.00000   9   -   -   -  
 78258     5.02   0.91874   7   -   -   -  
 78281     9.02   0.98901   7   -   -   B  
 78395    49.02   1.00000   5   -   -   -  
 78400     7.36   0.97477   9   -   B   -  
 78414    18.27   0.99989   9   -   -   -  
 78439     3.90   0.85754   7   -   -   -  
 78445    98.69   1.00000   7   -   -   -  
 78457    12.68   0.99823   9   -   -   -  
 78481    12.05   0.99759   9   -   -   -  
 78551    19.16   0.99993   5   -   c   -  
 78590     6.13   0.95337   7   -   -   -  
 78593     7.02   0.97003   9   -   -   -  
 78660    22.74   0.99999   5   -   -   -  
 78679     6.91   0.96848   7   -   c   -  
 78709  1874.68   1.00000   7   -   B   -  
 78734     4.44   0.89162   7   -   -   -  
 78754     3.79   0.84939   7   -   -   -  
 78805     1.47   0.51945   7   -   -   -  
 78817    24.30   0.99999   7   -   -   -  
 78825   104.99   1.00000   7   -   -   -  
 78843    42.32   1.00000   5   -   B   -  
 78850     0.87   0.35120   7   -   -   -  
 78870     2.45   0.70654   7   -   -   -  
 78872     0.30   0.14047   7   -   -   -   Z Sco: LPV 
 78877    23.13   0.99999   7   -   -   -  
 78897    43.17   1.00000   7   -   b   -  
 78914   576.51   1.00000   7   -   -   -  
 78916   154.53   1.00000   7   -   -   -  
 78924     8.95   0.98860   7   -   -   -  
 78943    12.62   0.99818   7   -   -   -  
 78973     5.35   0.93102   7   -   -   -  
 78993     2.06   0.64229   7   -   -   -  
 79119   260.92   1.00000   7   -   -   O  
 79122    42.34   1.00000   5   -   -   -  
 79125     4.26   0.88105   7   -   -   -  
 79132    18.65   0.99991   5   -   c   -  
 79137   105.38   1.00000   5   -   -   c  
 79139    20.68   0.99997   5   -   c   -  
 79152    27.27   1.00000   5   -   c   -  
 79230     4.47   0.89315   7   -   -   -  
 79231    30.68   1.00000   7   -   -   B  
 79317     3.02   0.77913   7   -   -   -  
 79358    11.54   0.99687   7   O   -   O  
 79361     0.35   0.15972   7   -   -   -  
 79375   137.03   1.00000   7   -   -   -  
 79408     4.49   0.89426   9   -   -   -  
 79450    16.10   0.99968   9   -   -   -  
 79472    41.69   1.00000   7   -   -   -  
 79478    63.64   1.00000   7   -   -   -  
 79520    47.38   1.00000   7   -   c   -  
 79545    29.19   1.00000   5   -   c   -  
 79606     0.35   0.15910   7   -   -   -  
 79647    13.66   0.99892   7   -   -   c  
 79671     7.09   0.97117   7   -   -   -  
 79680     0.66   0.28047   7   -   -   -  
 79769    10.85   0.99560   7   -   -   -  
 79780    10.66   0.99514   7   -   -   -  
 79796    32.77   1.00000   9   -   -   -  
 79812     6.94   0.96887   7   -   -   -  
 79838     3.45   0.82223   7   -   -   -  
 79909    22.42   0.99999   5   -   -   -  
 79913    21.14   0.99997   5   -   -   -  
 79983    64.08   1.00000   5   -   -   -  
 80008    20.28   0.99996   5   -   -   -  
 80018    10.02   0.99334   7   -   -   -  
 80048    19.56   0.99994   5   -   -   -  
 80053    22.01   0.99998   5   -   -   -  
 80065    35.67   1.00000   5   -   c   -  
 80111    15.86   0.99964   7   -   -   B  
 80160     1.23   0.45988   7   -   -   -  
 80178     0.07   0.03598   7   -   -   -  
 80187     5.43   0.93381   7   -   -   c  
 80261    21.67   0.99998   5   -   -   -  
 80268     0.04   0.02171   7   -   -   -  
 80278     2.55   0.72117   7   -   -   -  
 80315    75.82   1.00000   5   -   -   -  
 80363    57.54   1.00000   7   -   B   -  
 80414    41.04   1.00000   7   -   -   -  
 80439     9.23   0.99012   7   -   -   -  
 80456    51.54   1.00000   5   -   B   -  
 80460    53.63   1.00000   7   -   -   -  
 80463     9.20   0.98993   7   -   -   -  
 80492    13.91   0.99905   9   -   -   -  
 80498     2.18   0.66434   7   -   -   -  
 80533     0.30   0.14092   7   -   -   -  
 80673    33.67   1.00000   7   -   -   -  
 80751    28.48   1.00000   5   -   -   -  
 80781     7.36   0.97483   9   -   -   -  
 80793     4.02   0.86621   9   -   -   -  
 80809     9.68   0.99210   9   -   -   -  
 80878     1.71   0.57465   7   -   -   -  
 80895     4.23   0.87930   9   -   -   -  
 80902     2.36   0.69202   7   -   c   -  
 80958     1.73   0.57959   7   -   -   -  
 80964    44.04   1.00000   7   -   -   -  
 81009    18.98   0.99992   5   -   B   -  
 81010    22.50   0.99999   5   -   c   -  
 81041     2.31   0.68460   7   -   c   -  
 81088    29.14   1.00000   5   -   -   -  
 81093    34.65   1.00000   7   -   -   -  
 81126    51.28   1.00000   5   -   -   -  
 81139    19.64   0.99995   5   -   -   -  
 81174    19.30   0.99994   5   -   c   -  
 81177   125.44   1.00000   7   -   -   -  
 81198    14.85   0.99940   7   -   -   -  
 81238     3.43   0.81997   7   -   -   -  
 81261    20.92   0.99997   5   -   -   c  
 81262    53.88   1.00000   5   -   -   -  
 81288     5.13   0.92314   7   -   -   -  
 81330    34.78   1.00000   5   -   -   -  
 81345     4.27   0.88186   9   -   -   -  
 81371     2.32   0.68663   7   -   B   -  
 81390     5.68   0.94146   9   -   -   -  
 81421    28.24   1.00000   7   -   -   -  
 81437    39.91   1.00000   7   -   -   B  
 81450     4.86   0.91208   7   -   -   -  
 81476    94.47   1.00000   7   -   B   -  
 81552    64.84   1.00000   5   -   B   -  
 81601     6.97   0.96938   7   -   -   -  
 81630     2.94   0.76964   7   -   -   -  
 81658    18.39   0.99990   9   -   -   -  
 81716     1.18   0.44679   7   -   -   -  
 81746    31.76   1.00000   5   -   c   -  
 81765    48.34   1.00000   5   -   -   -  
 81844     5.10   0.92178   7   -   c   -  
 81856    18.92   0.99992   5   -   -   -  
 81879     1.50   0.52650   9   -   -   -  
 81897    18.42   0.99990   9   -   -   -  
 81908    39.73   1.00000   5   -   c   -  
 81952    22.70   0.99999   5   -   B   -  
 81974    33.85   1.00000   7   -   -   -  
 82007     7.55   0.97704   9   -   c   -  
 82017    27.19   1.00000   5   -   -   -  
 82059   126.83   1.00000   9   -   B   -  
 82089     0.12   0.05843   7   -   -   -  
 82157     7.82   0.97995   7   -   -   -  
 82284    22.79   0.99999   9   -   B   -  
 82303    31.93   1.00000   5   -   c   -  
 82343    26.27   1.00000   5   -   -   -  
 82369    96.47   1.00000   9   -   B   -  
 82406    12.82   0.99835   7   -   -   -  
 82451     3.23   0.80148   7   -   -   -  
 82506    94.21   1.00000   5   -   -   -  
 82621   148.42   1.00000   7   -   -   -  
 82639     0.43   0.19493   7   -   -   -  
 82677     5.58   0.93855   7   -   -   B  
 82696     1.54   0.53628   7   -   -   -  
 82803    26.57   1.00000   5   -   c   -  
 82872    35.17   1.00000   5   -   -   -  
 82885     1.09   0.42004   7   -   -   -  
 82886    40.10   1.00000   5   -   c   -  
 82956   145.95   1.00000   7   -   B   -  
 82983    32.98   1.00000   5   -   c   -  
 83056     7.78   0.97951   7   -   -   -  
 83138     0.50   0.22270   9   -   -   B  
 83191     3.40   0.81714   7   -   -   -  
 83196    23.33   0.99999   5   -   -   -  
 83259     9.46   0.99117   7   -   B   -  
 83260     4.59   0.89920   7   -   -   -  
 83267     1.51   0.53084   7   -   -   -  
 83275    14.23   0.99919   7   -   -   -  
 83283     9.74   0.99234   7   -   -   -  
 83309     7.64   0.97809   7   -   -   -  
 83326    31.93   1.00000   7   -   -   -  
 83363    93.81   1.00000   7   -   -   -  
 83365     6.49   0.96109   7   -   -   B  
 83372    19.27   0.99993   9   -   -   -  
 83441    22.47   0.99999   7   -   B   -  
 83455     0.86   0.34839   7   -   -   -  
 83456    41.16   1.00000   7   -   -   -  
 83507     0.39   0.17710   7   -   -   -  
 83611    18.74   0.99991   5   -   -   -  
 83640     0.21   0.09858   7   -   -   -  
 83650    29.66   1.00000   5   -   -   -  
 83662     2.15   0.65822   7   -   -   -  
 83665    10.54   0.99486   7   -   -   -  
 83731    10.05   0.99342   7   -   -   -  
 83770    35.73   1.00000   7   -   B   -  
 83816     6.93   0.96875   9   -   -   -  
 83844     0.09   0.04576   7   -   -   -  
 83846    20.37   0.99996   9   -   -   -  
 83877    18.49   0.99990   5   -   -   -  
 83894    12.96   0.99847   7   -   B   -  
 84018     2.37   0.69468   7   -   -   -  
 84033    22.39   0.99999   5   -   -   -  
 84034    24.09   0.99999   5   -   -   -  
 84119    22.00   0.99998   5   -   -   -  
 84162     0.21   0.09814   7   -   -   -  
 84219    11.87   0.99736   7   -   -   -  
 84309    23.19   0.99999   7   -   -   -  
 84402    15.28   0.99952   7   -   -   -  
 84421    20.37   0.99996   5   -   -   -  
 84438    22.60   0.99999   7   -   -   -  
 84457     5.58   0.93851   7   -   -   -  
 84468     0.86   0.34865   7   -   -   -  
 84520   231.53   1.00000   7   -   B   -  
 84544     4.23   0.87915   7   -   -   -  
 84631     4.08   0.87003   9   -   -   -  
 84696    60.33   1.00000   X   -   B   -  
 84803    39.95   1.00000   7   -   B   -  
 84821    31.38   1.00000   7   -   -   -  
 84855    10.19   0.99386   7   -   c   -  
 84886    49.66   1.00000   7   O   -   O   triple 
 84903     2.56   0.72183   7   -   -   -  
 84948     5.35   0.93097   7   -   -   -   RS Her: LPV 
 85000    60.52   1.00000   5   -   b   -  
 85007    87.98   1.00000   5   -   c   -  
 85010     0.50   0.22135   7   -   c   -  
 85081    43.03   1.00000   7   -   B   -  
 85132     2.12   0.65302   7   -   -   -  
 85141   242.74   1.00000   7   -   B   -  
 85143     9.84   0.99269   9   -   -   B  
 85281     2.15   0.65808   7   -   -   -  
 85326    28.34   1.00000   7   -   b   -  
 85360    18.75   0.99992   9   -   B   -  
 85394    21.87   0.99998   9   -   -   -  
 85433    32.04   1.00000   7   -   B   -  
 85470    43.93   1.00000   7   -   -   -  
 85472     6.19   0.95469   7   -   -   -  
 85488    20.06   0.99996   5   -   -   -  
 85503     4.72   0.90572   7   -   -   -  
 85536     3.59   0.83409   7   -   -   -  
 85598    28.58   1.00000   5   -   b   -  
 85609    10.05   0.99342   7   -   c   -  
 85617    37.74   1.00000   V   -   -   -   TW Oph: LPV 
 85629    78.60   1.00000   5   -   -   -  
 85635     4.40   0.88912   7   -   -   -  
 85671    10.29   0.99418   7   -   -   c  
 85687     2.17   0.66217   7   -   -   c  
 85710    10.89   0.99567   7   -   -   -  
 85756    20.27   0.99996   5   -   -   -  
 85820    36.26   1.00000   9   -   -   -  
 85852    21.23   0.99998   X   O   -   O  
 85875     5.44   0.93404   7   -   -   -  
 85886     5.05   0.92008   7   -   -   -  
 85906     3.28   0.80609   7   -   -   -  
 85930    24.02   0.99999   5   -   -   c  
 85963     8.65   0.98678   7   -   B   -  
 85989     1.07   0.41287   7   -   c   -  
 86012    22.68   0.99999   5   -   -   -  
 86013    67.43   1.00000   5   -   B   -  
 86039    26.98   1.00000   5   -   c   -  
 86057    93.46   1.00000   5   -   -   -  
 86069     2.67   0.73700   7   -   -   -  
 86170    83.99   1.00000   9   -   -   -  
 86184    85.86   1.00000   9   -   b   -  
 86187    28.05   1.00000   5   O   B   -   triple 
 86243     2.97   0.77376   7   -   -   -  
 86256     0.00   0.00224   7   -   -   -  
 86258     4.18   0.87609   9   -   -   -  
 86301    13.49   0.99882   9   -   -   -  
 86302   117.22   1.00000   7   -   c   -  
 86333    18.81   0.99992   5   -   -   c  
 86374    24.49   1.00000   5   -   c   -  
 86415    31.21   1.00000   5   -   c   -  
 86420     1.44   0.51203   7   -   -   -  
 86534    31.66   1.00000   5   -   -   -  
 86561    26.63   1.00000   9   -   -   c  
 86642   186.17   1.00000   7   -   B   -  
 86722    42.19   1.00000   7   O   B   -  
 86741    19.79   0.99995   5   -   -   -  
 86782     0.40   0.18314   7   -   -   -  
 86819    58.64   1.00000   7   -   -   -  
 86821    19.15   0.99993   5   -   -   -  
 86847    39.41   1.00000   5   -   -   -  
 86855    21.17   0.99997   5   -   c   -  
 86892    41.48   1.00000   5   -   -   -  
 86916    46.92   1.00000   5   -   -   -  
 86974   893.96   1.00000   5   -   -   -  
 87013    31.09   1.00000   5   -   -   -  
 87034    33.33   1.00000   9   -   B   -  
 87035     4.31   0.88392   7   -   -   -  
 87098     0.53   0.23311   7   -   -   -  
 87114     5.56   0.93783   7   -   -   c  
 87118    14.98   0.99944   7   -   -   -  
 87212    68.54   1.00000   7   -   -   -  
 87222    45.00   1.00000   7   -   -   -  
 87304     2.14   0.65776   7   -   -   -  
 87384    92.13   1.00000   5   -   -   -  
 87429     4.19   0.87718   7   -   -   -  
 87485    88.14   1.00000   5   -   b   -  
 87494     5.50   0.93622   7   -   -   -  
 87496     2.01   0.63338   7   -   -   -  
 87539    33.57   1.00000   5   -   B   -  
 87655    92.02   1.00000   7   O   B   -   triple 
 87730     2.11   0.65094   7   -   -   B  
 87769    61.12   1.00000   5   -   c   -  
 87822     1.75   0.58376   7   -   c   -  
 87904    56.48   1.00000   5   -   -   -  
 87931    10.23   0.99401   7   -   -   -  
 87937   732.08   1.00000   5   -   -   -  
 88033    50.32   1.00000   7   -   -   -  
 88116    20.08   0.99996   5   -   -   -  
 88188    19.23   0.99993   7   -   -   -  
 88189    19.91   0.99995   5   -   B   -  
 88205    28.60   1.00000   5   -   -   -  
 88281     0.41   0.18673   7   -   -   -  
 88301    10.54   0.99487   7   -   -   -  
 88345     4.28   0.88234   7   -   B   -  
 88347    27.60   1.00000   5   -   -   c  
 88412    37.26   1.00000   5   -   c   -  
 88471     0.07   0.03680   7   -   c   -  
 88565    34.78   1.00000   7   -   -   -  
 88595     3.78   0.84882   7   -   -   -  
 88622    25.82   1.00000   5   -   B   -  
 88635    24.91   1.00000   5   -   -   -  
 88648    42.52   1.00000   5   -   -   -  
 88686     9.36   0.99070   7   -   -   B  
 88732     4.07   0.86947   9   -   -   B  
 88756     7.74   0.97910   7   -   -   -  
 88767    75.24   1.00000   7   -   -   -  
 88788    56.46   1.00000   9   O   -   -  
 88848   220.63   1.00000   X   O   B   -   triple 
 88866    43.62   1.00000   5   -   -   -  
 88889     0.83   0.34060   7   -   -   -  
 88903     9.21   0.99000   7   -   -   -  
 88913    58.34   1.00000   5   -   c   -  
 88917     3.02   0.77936   9   -   -   -  
 88949     7.59   0.97751   7   -   -   -  
 89010     6.11   0.95294   7   -   -   -  
 89042   189.56   1.00000   7   -   B   -  
 89105     1.83   0.60031   7   -   b   -  
 89154   121.98   1.00000   7   -   -   -  
 89181     1.54   0.53599   7   -   -   -  
 89193     2.24   0.67369   7   -   -   -  
 89270     0.72   0.30191   7   -   B   -  
 89285    32.15   1.00000   5   -   -   -  
 89292     4.42   0.89008   7   -   -   -  
 89298    20.51   0.99996   X   -   -   O  
 89363     0.02   0.01020   7   -   -   -  
 89387     0.34   0.15834   7   -   -   -  
 89392    10.54   0.99486   7   -   -   -  
 89449    20.30   0.99996   5   -   -   -  
 89485     2.15   0.65814   9   -   -   -  
 89521    11.71   0.99714   7   -   -   -  
 89581     2.58   0.72540   7   -   -   -  
 89601     8.05   0.98210   7   O   -   -   triple? 
 89604    28.45   1.00000   5   -   -   -  
 89606    21.15   0.99997   7   -   -   -  
 89663    62.65   1.00000   7   -   -   -  
 89707     5.88   0.94701   7   -   -   -  
 89724     6.20   0.95500   7   -   -   -  
 89912   286.87   1.00000   5   -   c   -  
 89922    18.90   0.99992   5   -   -   -  
 89977    11.56   0.99691   7   -   -   -  
 90041     4.25   0.88039   7   -   -   -  
 90083    11.51   0.99684   7   -   -   -  
 90098     2.33   0.68737   9   O   -   -  
 90112     1.64   0.55865   7   -   c   -  
 90135    90.88   1.00000   7   O   -   -  
 90136    38.65   1.00000   5   -   -   -  
 90163     0.75   0.31280   7   -   -   O  
 90207    17.42   0.99983   7   -   -   -  
 90217     9.30   0.99045   7   -   -   -  
 90271     5.99   0.94984   7   -   -   -  
 90272   112.18   1.00000   7   -   -   -  
 90276     1.74   0.58061   7   -   -   -  
 90292   156.09   1.00000   7   -   -   -  
 90297    37.18   1.00000   5   -   -   -  
 90312    20.80   0.99997   5   O   -   -   triple? 
 90335    10.37   0.99441   9   -   c   -  
 90397    64.93   1.00000   5   -   B   -  
 90632    49.71   1.00000   7   -   -   -  
 90657    19.00   0.99993   5   -   c   -  
 90660    24.37   0.99999   5   -   -   -  
 90813    28.26   1.00000   5   -   c   -  
 90884     3.99   0.86399   7   -   -   -  
 90886    18.95   0.99992   5   -   -   B  
 90967    28.92   1.00000   5   -   -   -  
 91007     0.30   0.13914   7   -   -   -  
 91065     2.95   0.77080   7   -   -   -  
 91076     0.38   0.17286   7   -   -   -  
 91082    18.58   0.99991   5   -   -   -  
 91101     3.91   0.85866   7   -   -   -  
 91151     2.67   0.73634   7   -   -   -  
 91201     4.07   0.86907   7   -   -   -  
 91215     8.90   0.98831   7   -   c   -   sB-lm? 
 91240    17.82   0.99986   7   -   -   -  
 91289     5.09   0.92134   7   -   -   -  
 91350    45.35   1.00000   9   -   -   -  
 91356    20.30   0.99996   7   -   -   -  
 91415    25.02   1.00000   7   -   -   -  
 91421    93.63   1.00000   7   -   c   -  
 91426     5.49   0.93571   7   -   -   -  
 91435    12.89   0.99842   7   -   B   -  
 91508     4.62   0.90087   7   -   -   -  
 91527     0.56   0.24545   7   -   -   -  
 91534     5.47   0.93516   7   -   -   -  
 91598     3.79   0.84959   7   -   -   -  
 91626    23.02   0.99999   9   -   -   -  
 91665    41.56   1.00000   9   -   -   -  
 91674     8.15   0.98303   7   -   -   -  
 91780    28.66   1.00000   7   -   -   -  
 91845    18.74   0.99991   7   -   -   -  
 91890    22.58   0.99999   5   -   -   B  
 91927    16.08   0.99968   7   -   -   -  
 91937    13.93   0.99906   7   -   -   -  
 91941   109.11   1.00000   5   -   c   -  
 91997    30.07   1.00000   7   -   -   -  
 92040    43.14   1.00000   7   -   -   -  
 92103    20.87   0.99997   5   -   c   -  
 92134    40.90   1.00000   5   -   c   -  
 92161   165.60   1.00000   7   -   -   -  
 92205     6.51   0.96136   7   -   -   -  
 92258     1.62   0.55473   9   -   -   -  
 92262   118.46   1.00000   7   -   B   -  
 92308    20.86   0.99997   7   -   -   -  
 92342    12.33   0.99790   7   -   B   -  
 92352     3.51   0.82751   7   -   -   -  
 92415    12.81   0.99834   7   -   c   -  
 92418    46.19   1.00000   5   O   -   -  
 92453    19.45   0.99994   5   -   -   -  
 92461    30.00   1.00000   7   -   -   -  
 92511     0.60   0.26093   7   -   -   -  
 92527    17.63   0.99985   7   -   -   -  
 92549   891.43   1.00000   5   -   -   -  
 92551     2.40   0.69812   7   -   -   -  
 92574     4.73   0.90620   7   -   -   -  
 92592    22.04   0.99998   5   -   -   -  
 92597    26.44   1.00000   5   -   B   -  
 92605    56.34   1.00000   7   -   -   -  
 92615    31.78   1.00000   5   -   c   -  
 92689    16.31   0.99971   9   -   -   -  
 92691     4.40   0.88892   7   -   -   -  
 92714    19.25   0.99993   5   -   B   -  
 92741     7.14   0.97188   7   -   -   -  
 92845    71.59   1.00000   9   -   -   -  
 92864    10.04   0.99340   7   -   c   -  
 92872    85.83   1.00000   7   O   -   -  
 92879    47.55   1.00000   7   -   -   -  
 92891     7.88   0.98059   7   -   -   B  
 92931    12.23   0.99779   7   -   -   -  
 92958     5.49   0.93579   7   -   B   -  
 92959    55.70   1.00000   7   -   c   -  
 92983    20.71   0.99997   5   -   -   -  
 93002    40.46   1.00000   5   -   -   -  
 93028    51.41   1.00000   5   -   B   -  
 93085     0.09   0.04477   7   -   -   -  
 93176     5.72   0.94266   7   -   -   -  
 93189     4.38   0.88821   7   -   -   -  
 93229    23.50   0.99999   5   -   -   -  
 93261     9.03   0.98905   7   -   -   -  
 93305     2.23   0.67165   7   -   -   -  
 93320     0.97   0.38533   7   -   -   -  
 93342     2.00   0.63186   7   -   -   -  
 93408    27.49   1.00000   5   -   -   -  
 93441     4.41   0.88992   7   -   -   -  
 93455    32.61   1.00000   7   -   -   -  
 93507   256.74   1.00000   7   -   B   -  
 93546    36.89   1.00000   9   -   -   -  
 93571    41.63   1.00000   7   -   B   -  
 93613    20.98   0.99997   5   -   -   -  
 93618    19.09   0.99993   5   -   -   -  
 93640     6.31   0.95745   7   -   -   -  
 93645    44.82   1.00000   5   -   c   -  
 93652     8.48   0.98558   7   -   -   -  
 93702    44.27   1.00000   5   -   -   -  
 93709     3.27   0.80508   7   -   -   -  
 93795     7.62   0.97786   7   -   -   -  
 93797    99.55   1.00000   9   -   -   -  
 93814     7.89   0.98065   7   -   -   -  
 93815     0.72   0.30305   7   -   B   -  
 93823    17.23   0.99982   7   -   -   -  
 93827    51.70   1.00000   5   -   c   -  
 93844     1.89   0.61040   7   O   -   -  
 93860     4.53   0.89636   7   -   -   -  
 93878     2.28   0.68091   7   -   -   -  
 93892    11.81   0.99727   7   -   -   -  
 94035    13.06   0.99854   7   -   -   -  
 94111    64.98   1.00000   7   -   -   -  
 94236    17.26   0.99982   7   -   -   -  
 94257     3.96   0.86218   7   -   -   -  
 94370    19.74   0.99995   5   -   b   -  
 94371   338.97   1.00000   7   O   B   -  
 94478     5.96   0.94911   9   -   -   -  
 94638     6.51   0.96137   7   -   -   -  
 94648   836.31   1.00000   9   -   -   c  
 94666    11.11   0.99613   7   -   B   -  
 94668    49.13   1.00000   7   -   B   -  
 94735     9.32   0.99054   7   -   -   -  
 94751   112.42   1.00000   7   -   c   -  
 94785    28.03   1.00000   5   O   -   -  
 94800    37.31   1.00000   5   -   -   -  
 94802    22.73   0.99999   X   -   c   -  
 94810    13.12   0.99858   7   -   -   -  
 94861    63.13   1.00000   5   -   -   B  
 94917     1.04   0.40544   7   -   -   -  
 94957    84.93   1.00000   5   -   -   -  
 94997    10.68   0.99519   7   -   -   -  
 95028     0.50   0.22207   7   O   B   -   triple? 
 95067     3.29   0.80687   7   -   -   -  
 95149   192.75   1.00000   9   -   B   -  
 95158     4.78   0.90825   7   -   -   -  
 95203   161.89   1.00000   7   -   B   -  
 95221   115.31   1.00000   7   -   c   -  
 95226    18.51   0.99990   5   -   -   -  
 95239    11.28   0.99645   9   -   -   -  
 95241     4.01   0.86551   9   -   -   -  
 95260     5.84   0.94600   9   -   -   -  
 95271    14.99   0.99945   9   -   -   -  
 95282     2.40   0.69939   7   -   c   -  
 95287    44.40   1.00000   7   -   -   -  
 95290    19.48   0.99994   5   -   -   -  
 95293    46.42   1.00000   5   -   B   -  
 95294     8.89   0.98826   7   -   -   -  
 95309    31.12   1.00000   7   -   B   -  
 95327    89.08   1.00000   5   -   B   -  
 95383     3.43   0.81986   9   -   -   -  
 95397    25.74   1.00000   5   -   -   -  
 95423     1.85   0.60401   7   -   -   -  
 95446    20.88   0.99997   5   -   c   -  
 95453    28.18   1.00000   9   -   -   -  
 95457   153.02   1.00000   7   -   B   -  
 95469    44.50   1.00000   7   -   -   -  
 95476     6.56   0.96246   7   -   -   -  
 95485    26.90   1.00000   5   -   -   -  
 95499     6.75   0.96577   7   -   -   -  
 95595     0.05   0.02476   7   -   -   -  
 95626     5.65   0.94063   7   -   -   -  
 95677    76.42   1.00000   7   -   c   -  
 95696    16.53   0.99974   9   -   B   -  
 95703    47.06   1.00000   5   -   b   -   sB-lm? 
 95717    13.55   0.99886   7   -   -   -  
 95720     4.23   0.87966   9   -   -   -  
 95770     0.96   0.38034   9   -   B   -  
 95809     7.99   0.98161   7   -   -   -  
 95820     3.25   0.80331   7   O   -   -  
 95827     9.39   0.99088   7   -   -   -  
 95878    13.26   0.99868   7   -   B   -  
 95893    17.33   0.99983   7   -   -   -  
 95908    45.43   1.00000   7   -   -   c  
 95924    21.24   0.99998   7   -   -   -  
 95982     3.20   0.79824   7   -   -   -  
 95992    19.63   0.99995   9   -   -   -  
 96043    23.67   0.99999   7   -   -   -  
 96095    62.72   1.00000   5   -   c   -  
 96103    21.97   0.99998   5   -   -   -  
 96239    41.23   1.00000   7   -   -   -  
 96332    19.78   0.99995   5   -   -   -  
 96339    20.97   0.99997   5   -   -   -  
 96431     8.33   0.98446   7   -   -   -  
 96456    96.05   1.00000   5   -   -   -  
 96608     3.53   0.82845   7   -   -   -  
 96635   143.92   1.00000   5   -   -   -  
 96642    15.85   0.99964   7   -   -   -  
 96651     1.14   0.43497   7   -   -   -  
 96662     0.02   0.01084   7   -   -   -  
 96679     6.30   0.95706   7   -   -   B  
 96754     1.14   0.43374   7   -   B   -  
 96769     1.63   0.55792   7   -   -   -  
 96807    74.58   1.00000   7   -   -   -  
 96907    36.61   1.00000   5   -   -   -  
 96952    22.33   0.99999   5   -   -   -  
 96998    44.25   1.00000   5   -   -   -  
 97063    37.50   1.00000   X   -   B   -  
 97071     0.19   0.08924   7   -   -   -  
 97077    40.53   1.00000   7   -   -   -  
 97080     4.89   0.91314   7   -   -   -  
 97144    17.25   0.99982   7   -   -   c  
 97148    20.87   0.99997   5   -   c   -  
 97173     1.21   0.45323   7   -   -   -  
 97176    14.34   0.99923   7   -   -   -  
 97302     2.98   0.77493   7   -   -   -  
 97312    69.42   1.00000   7   -   c   -  
 97321   203.16   1.00000   9   -   B   -  
 97334    13.04   0.99853   7   -   -   -  
 97351    11.36   0.99658   7   -   -   -  
 97353     8.69   0.98706   9   -   -   -  
 97370    21.13   0.99997   7   -   B   -  
 97387     3.01   0.77758   7   -   -   -  
 97393    28.34   1.00000   7   -   c   -  
 97439     5.69   0.94191   7   -   -   -  
 97446     2.93   0.76931   7   O   -   -  
 97512     7.11   0.97145   7   -   -   -  
 97531    74.64   1.00000   5   -   c   -  
 97573    47.18   1.00000   5   -   -   -  
 97598     4.07   0.86953   7   -   -   -  
 97613    34.69   1.00000   7   -   -   -   Ba  
 97676   239.37   1.00000   7   -   B   -  
 97691     2.20   0.66742   7   -   -   -  
 97744   244.15   1.00000   9   -   -   -  
 97745    16.26   0.99971   7   -   -   -  
 97752     0.28   0.13271   9   -   -   -  
 97783    19.09   0.99993   9   -   -   -  
 97850     7.73   0.97899   7   -   -   -  
 97866     1.12   0.42989   7   -   c   -  
 97927    18.81   0.99992   5   -   -   -  
 97967    27.15   1.00000   5   -   -   -  
 97977     0.06   0.02967   7   -   -   -  
 98006    23.66   0.99999   9   -   -   c  
 98032    31.46   1.00000   5   -   -   -  
 98066    31.98   1.00000   7   -   B   -  
 98108     7.45   0.97583   7   -   B   -  
 98138     9.03   0.98904   9   -   B   -  
 98144     3.84   0.85340   9   -   -   -  
 98152   119.00   1.00000   7   -   -   -  
 98153    11.67   0.99707   7   -   -   -  
 98156    13.89   0.99904   7   -   -   -  
 98169    39.47   1.00000   7   -   -   -  
 98180     5.80   0.94487   7   -   -   -  
 98192   101.28   1.00000   5   -   c   -   sB-lm? 
 98226     9.89   0.99287   7   -   -   -  
 98257    22.58   0.99999   5   -   -   -  
 98258    43.23   1.00000   7   -   -   -  
 98264    37.20   1.00000   5   -   -   -  
 98351     2.07   0.64425   7   O   -   -   triple? 
 98357    18.80   0.99992   5   -   -   -  
 98398     3.17   0.79485   7   -   -   -  
 98411     0.50   0.22183   7   -   -   -  
 98431    39.91   1.00000   5   -   -   -   Ba  
 98463    19.90   0.99995   5   -   B   -  
 98478    93.85   1.00000   9   -   -   -  
 98490     0.65   0.27854   7   -   -   -  
 98516    37.64   1.00000   5   -   b   -  
 98533    93.81   1.00000   7   -   B   -  
 98541     1.42   0.50873   7   -   -   -  
 98555    42.02   1.00000   7   -   -   -  
 98566    24.18   0.99999   5   -   c   -  
 98570     4.47   0.89307   7   -   -   -  
 98609     1.42   0.50747   7   -   -   -  
 98614    18.74   0.99991   5   -   -   -  
 98634    23.16   0.99999   5   -   b   -  
 98646     1.59   0.54834   7   -   -   -  
 98647     2.76   0.74904   7   -   -   -  
 98704     1.67   0.56593   9   -   B   -  
 98729     0.12   0.06045   7   -   -   -  
 98768     5.72   0.94286   7   -   -   -  
 98829    45.57   1.00000   9   -   -   -  
 98860    11.49   0.99680   7   -   -   -  
 98878   186.68   1.00000   7   -   B   -  
 98921    24.29   0.99999   5   -   B   -  
 98946     6.28   0.95667   9   -   c   -  
 98948     2.23   0.67131   7   -   -   -  
 98954    16.68   0.99976   9   O   -   O   triple 
 98972     0.26   0.12296   7   -   -   -  
 98974     1.25   0.46531   7   -   -   -  
 98981    18.69   0.99991   5   -   c   -  
 99013    30.97   1.00000   7   -   -   -  
 99090    12.34   0.99791   7   -   -   -  
 99110    20.00   0.99995   5   -   c   -  
 99149     8.81   0.98781   7   -   -   -  
 99184     2.81   0.75500   7   -   -   -  
 99245     2.67   0.73724   7   -   B   -  
 99289     1.14   0.43472   7   -   c   -  
 99297     0.75   0.31311   7   -   -   -  
 99321    50.10   1.00000   7   -   c   -  
 99385    33.91   1.00000   5   -   -   -  
 99417    54.51   1.00000   5   -   -   -  
 99420     4.30   0.88332   7   -   -   -  
 99461    20.46   0.99996   5   -   c   -   perspective acc. 
 99500   123.16   1.00000   7   -   B   -  
 99522     8.09   0.98250   7   -   -   -  
 99588     3.45   0.82164   7   -   -   -  
 99608     3.05   0.78287   7   -   -   -  
 99611    20.68   0.99997   9   -   -   -  
 99631     9.17   0.98981   7   -   B   -  
 99667    22.27   0.99999   5   -   -   -  
 99708     6.67   0.96436   7   -   -   -  
 99714     0.52   0.22801   7   -   -   -  
 99722    20.43   0.99996   5   -   -   -  
 99731   147.04   1.00000   7   -   -   -  
 99737    25.50   1.00000   5   -   -   -  
 99863    18.90   0.99992   7   -   -   -  
 99893    14.66   0.99934   9   -   -   -  
100040     1.02   0.39886   9   -   -   -  
100041     9.90   0.99292   7   -   -   -  
100043     1.39   0.50138   7   -   -   -  
100057     5.44   0.93401   7   -   -   -  
100081     0.82   0.33606   7   -   -   -  
100129     2.10   0.64952   7   -   B   -  
100142     1.85   0.60365   7   O   -   -   triple? 
100201    22.25   0.99999   7   -   -   -  
100244    36.05   1.00000   9   -   c   -  
100271    26.47   1.00000   5   -   -   -  
100289    22.46   0.99999   V   -   -   -  
100366    41.61   1.00000   5   -   -   -  
100437     1.77   0.58669   9   O   -   O  
100441     1.22   0.45707   7   -   -   -  
100463     0.04   0.02107   7   -   -   -  
100549    36.52   1.00000   5   -   -   -  
100587    51.69   1.00000   5   -   -   O  
100647    51.02   1.00000   5   -   -   -  
100670    23.86   0.99999   5   -   -   -  
100729    20.08   0.99996   5   -   -   -  
100767    30.07   1.00000   5   -   -   -  
100802     1.28   0.47392   7   -   -   -  
100827    21.65   0.99998   5   -   -   -  
100887    24.66   1.00000   5   -   -   -  
100893    73.30   1.00000   5   -   c   -  
100907    38.33   1.00000   5   -   -   -  
100934   102.80   1.00000   7   -   b   -  
101023     4.48   0.89344   7   -   -   B  
101078     1.00   0.39303   7   -   -   -  
101126     8.11   0.98264   7   -   -   -  
101143     7.77   0.97942   9   -   -   -  
101144     8.12   0.98271   7   -   -   -  
101184    29.47   1.00000   7   -   -   -  
101192     0.64   0.27436   7   -   -   -  
101217     1.34   0.48868   7   -   -   -  
101224     1.30   0.47919   7   -   -   -  
101234   132.10   1.00000   9   -   -   -  
101260    12.35   0.99792   9   -   -   -  
101285    19.70   0.99995   7   -   -   B  
101344    23.95   0.99999   9   -   -   -  
101416    40.71   1.00000   5   -   -   -  
101427    17.29   0.99982   7   -   -   -  
101430    33.44   1.00000   X   -   B   -  
101463    22.83   0.99999   5   -   B   -  
101483    37.47   1.00000   9   -   -   -  
101510    19.69   0.99995   5   -   c   -  
101517     0.79   0.32676   9   -   -   -  
101526     4.92   0.91460   7   -   -   -  
101569    25.85   1.00000   5   -   -   -  
101597   107.77   1.00000   5   -   c   -  
101663    20.06   0.99996   5   -   -   -  
101670    21.24   0.99998   5   -   -   -  
101675    92.24   1.00000   7   -   -   -  
101684     0.50   0.22114   9   -   -   -  
101726    36.06   1.00000   5   -   c   -   sB-lm? 
101812    42.90   1.00000   5   -   c   -  
101834    23.74   0.99999   5   -   -   c  
101867    61.90   1.00000   7   -   -   -  
101941    16.25   0.99970   7   -   -   -  
101965    11.67   0.99707   7   -   -   -  
101966    52.32   1.00000   5   -   B   -  
102007     4.41   0.88955   7   -   -   -  
102021     0.83   0.34106   7   -   b   -  
102076    35.73   1.00000   9   -   -   -  
102093     4.32   0.88474   7   -   -   -  
102107     0.55   0.24036   7   -   -   -  
102130    29.84   1.00000   5   -   B   -  
102145    12.93   0.99844   7   -   -   -  
102177     5.53   0.93712   7   -   -   -  
102332    46.77   1.00000   9   -   -   -  
102357   308.47   1.00000   7   -   -   -  
102388    42.02   1.00000   7   O   -   O  
102412    19.99   0.99995   5   -   B   -  
102431     1.63   0.55736   7   O   c   -  
102443     1.82   0.59664   7   -   -   -  
102497    18.04   0.99988   7   -   -   -  
102502     0.41   0.18707   9   -   c   -  
102556    21.92   0.99998   7   -   -   -  
102626    14.07   0.99912   7   -   -   -  
102642    76.22   1.00000   7   -   -   c  
102679    23.05   0.99999   5   -   -   -  
102688    12.53   0.99810   7   -   -   -  
102693    43.06   1.00000   7   -   -   -  
102703     0.64   0.27557   7   -   B   -  
102726    22.84   0.99999   7   -   -   -  
102738     0.75   0.31124   7   -   -   -  
102749    10.89   0.99569   7   -   c   -  
102758    15.51   0.99957   7   -   -   -  
102809    17.23   0.99982   7   -   -   -  
102815    19.26   0.99993   5   -   B   -  
102824     1.92   0.61727   7   -   -   -  
102827     1.66   0.56427   7   -   -   -  
102841    18.94   0.99992   5   -   -   -  
102851    48.99   1.00000   X   -   -   -  
102878    16.84   0.99978   9   -   -   -  
102909    24.04   0.99999   5   -   -   -  
102922     1.35   0.49167   7   -   -   -  
103004    23.31   0.99999   9   -   -   -  
103019    12.98   0.99848   7   -   -   -  
103081     9.45   0.99111   7   -   -   -  
103102    21.29   0.99998   7   -   -   -  
103115     0.95   0.37817   7   -   -   -  
103260    13.34   0.99873   7   -   c   -   sB-lm? 
103278    29.70   1.00000   7   -   -   c  
103287   126.49   1.00000   X   -   -   -  
103345    22.00   0.99998   5   -   -   -  
103399     2.81   0.75472   7   -   -   -  
103455    41.18   1.00000   5   -   c   -  
103465     2.71   0.74254   7   -   -   -  
103485    38.70   1.00000   5   -   -   -  
103528    28.90   1.00000   9   -   -   O  
103535    53.48   1.00000   5   -   c   -  
103581    41.11   1.00000   5   -   -   -  
103587    22.66   0.99999   5   -   -   -  
103609    44.75   1.00000   7   -   B   -  
103626     5.74   0.94332   7   -   -   -  
103640    31.23   1.00000   7   -   -   -  
103671     0.27   0.12745   7   -   -   -  
103678     3.97   0.86278   9   -   -   -  
103681    14.33   0.99923   9   -   -   -  
103688     1.62   0.55536   7   -   -   -  
103735    54.05   1.00000   5   -   B   -  
103744     3.83   0.85272   7   -   -   -  
103793     0.20   0.09586   7   -   -   -  
103814     3.77   0.84803   9   -   b   -  
103859    44.84   1.00000   5   -   c   -   sB-lm? 
103943    29.90   1.00000   5   -   -   -  
103955     0.31   0.14507   7   -   c   -  
103956    11.92   0.99742   7   -   -   B  
103971    20.44   0.99996   5   -   -   -  
103983    68.44   1.00000   5   -   c   -  
103987    22.33   0.99999   9   O   B   -   triple 
104053    18.93   0.99992   5   -   -   -  
104096     1.67   0.56632   9   -   -   -  
104097     5.62   0.93965   7   -   -   -  
104101   191.45   1.00000   9   -   B   -  
104114     0.45   0.20206   7   -   -   -  
104116     2.55   0.72057   7   -   -   -  
104190     5.80   0.94488   9   -   B   -  
104217    78.11   1.00000   5   -   c   -   61 Cyg B: perspective acc. 
104219    10.69   0.99524   9   -   B   -  
104305     1.46   0.51689   7   -   -   c  
104309     2.24   0.67427   7   -   -   -  
104323     3.16   0.79361   9   -   -   -  
104339     1.82   0.59839   7   -   -   -  
104347    28.46   1.00000   7   -   B   -  
104419    19.75   0.99995   5   -   -   -  
104441    45.82   1.00000   9   -   c   -  
104454     3.21   0.79883   7   -   -   -  
104481   106.53   1.00000   7   -   c   -  
104486     4.44   0.89121   7   O   B   -  
104518     1.20   0.45150   7   -   -   -  
104538     6.02   0.95062   7   -   -   -  
104587    20.49   0.99996   5   -   -   -  
104668     1.10   0.42411   7   -   -   c  
104732   525.19   1.00000   7   -   -   -   Ba  
104750    38.35   1.00000   7   -   -   -  
104897     1.37   0.49577   7   -   c   -  
104911     4.69   0.90402   9   -   -   -  
104961    25.78   1.00000   5   -   -   -  
104969     3.59   0.83417   7   -   B   -  
104987   201.83   1.00000   5   O   -   -   triple? 
104989     0.34   0.15811   7   -   -   -  
105027     6.54   0.96200   7   -   -   -  
105091     1.90   0.61238   7   O   -   -   triple 
105102     0.79   0.32580   7   -   -   -  
105141     1.26   0.46866   7   -   -   -  
105195    31.28   1.00000   5   -   -   -  
105214   190.54   1.00000   7   -   b   -  
105241    34.03   1.00000   7   -   -   -  
105253     2.79   0.75253   7   -   -   -  
105254    18.61   0.99991   5   -   -   -  
105269    20.83   0.99997   V   O   -   -  
105294    33.42   1.00000   7   -   -   -   Ba  
105305    13.88   0.99903   7   -   c   -  
105350     1.76   0.58512   7   -   c   -  
105358    14.52   0.99930   7   -   -   -  
105359     1.91   0.61486   9   -   -   -  
105404    16.12   0.99968   9   -   B   -  
105406   295.66   1.00000   7   O   B   -   triple? 
105410    15.74   0.99962   9   -   -   -  
105415    18.50   0.99990   5   -   -   -  
105496    31.63   1.00000   7   -   -   -  
105504     4.88   0.91295   7   -   -   -  
105511    41.81   1.00000   7   -   -   -  
105662    12.84   0.99837   7   -   -   -  
105667     2.53   0.71782   7   -   c   -  
105676   156.34   1.00000   7   -   B   -  
105695     0.76   0.31736   7   -   c   -  
105734    17.24   0.99982   7   -   c   -  
105761     6.77   0.96606   7   -   -   -  
105764    24.51   1.00000   5   -   B   -  
105818    47.99   1.00000   7   -   -   -  
105820    10.49   0.99472   7   -   -   -  
105866    24.00   0.99999   5   -   -   -  
105872    47.94   1.00000   5   -   B   -  
105879    52.33   1.00000   7   -   B   -  
105893     5.55   0.93750   7   -   -   -  
105903     7.13   0.97171   7   -   -   -  
105906   170.04   1.00000   9   -   -   -  
105911    59.30   1.00000   7   -   -   -  
105984    24.48   1.00000   5   -   -   -  
106170     2.07   0.64508   7   -   -   -  
106211    18.47   0.99990   X   -   -   -  
106274    11.41   0.99666   7   -   -   -  
106300     7.98   0.98149   7   -   -   -  
106311     6.19   0.95480   9   -   -   -  
106409     1.73   0.57927   7   -   -   -  
106560    15.33   0.99953   9   -   B   -  
106589    24.15   0.99999   5   -   -   -  
106601    31.74   1.00000   5   -   B   -  
106641    13.09   0.99856   7   -   -   -  
106657     0.98   0.38612   7   -   -   -  
106705    39.29   1.00000   7   -   -   -  
106781     7.19   0.97247   7   -   -   -  
106794    26.75   1.00000   5   -   -   -  
106831    21.81   0.99998   9   -   -   -  
106863     4.75   0.90675   7   -   -   -  
106938    33.66   1.00000   5   -   -   -  
106968     1.09   0.42072   7   -   -   -  
106971     5.20   0.92558   7   -   -   -  
107014    18.80   0.99992   5   -   -   -  
107062    53.91   1.00000   5   -   -   -  
107133    21.35   0.99998   5   -   -   -  
107143   148.14   1.00000   X   -   -   -  
107150    21.24   0.99998   5   -   -   c  
107186     0.59   0.25616   7   -   -   -  
107239    39.75   1.00000   5   -   -   -  
107297    11.83   0.99731   7   -   -   B  
107427    43.15   1.00000   X   -   -   -  
107447    51.66   1.00000   5   -   -   -  
107463    13.21   0.99865   7   -   -   -  
107466    26.43   1.00000   9   -   -   -  
107477    22.46   0.99999   7   -   -   -  
107498    20.93   0.99997   7   -   -   -  
107596    14.31   0.99922   7   -   -   -  
107627    19.25   0.99993   7   -   -   -  
107630     7.02   0.97011   7   -   -   -  
107663     1.82   0.59765   7   -   c   -  
107670    18.57   0.99991   5   -   -   -  
107721    36.02   1.00000   5   -   -   -  
107731    33.21   1.00000   9   -   -   -  
107735     4.06   0.86899   7   -   -   -  
107816    48.06   1.00000   7   -   -   -  
107834     2.43   0.70336   7   -   -   -  
107835    52.21   1.00000   7   -   -   -  
107841    34.46   1.00000   5   -   -   -  
107958   110.14   1.00000   7   -   -   -  
108041    78.27   1.00000   5   -   c   -  
108060    41.33   1.00000   5   -   -   -  
108085   128.60   1.00000   7   -   -   -  
108095    36.81   1.00000   5   -   c   -   sB-lm? 
108142     0.69   0.29255   7   -   -   -  
108172     4.68   0.90374   9   -   -   -  
108232    32.99   1.00000   7   -   -   -  
108258    46.17   1.00000   7   -   c   -  
108287     1.47   0.52056   7   -   -   -  
108340     0.48   0.21304   9   -   -   -  
108391     4.55   0.89729   7   -   -   -  
108398     2.53   0.71804   9   -   -   -  
108401    49.53   1.00000   7   -   -   -  
108560     2.24   0.67340   9   -   c   -  
108588    24.54   1.00000   V   -   -   c  
108589    31.40   1.00000   5   -   B   -  
108602   128.51   1.00000   5   -   c   -  
108669  1187.14   1.00000   5   -   -   -  
108752    37.55   1.00000   5   -   -   -  
108866     0.10   0.05076   7   -   -   -  
108898    16.03   0.99967   7   -   c   -  
108940    16.57   0.99975   7   -   -   -  
108964    20.23   0.99996   7   -   B   -  
108966     5.29   0.92906   9   -   -   -  
109011     1.09   0.42006   7   -   -   -  
109065    17.17   0.99981   7   -   -   -  
109095    26.01   1.00000   X   -   -   -  
109101     6.77   0.96607   7   -   -   -  
109110   214.97   1.00000   5   -   B   -  
109122   196.51   1.00000   9   -   B   -  
109126     5.45   0.93437   7   -   -   -  
109128     3.54   0.82992   7   -   -   -  
109137     0.19   0.08951   7   -   -   -  
109221    32.87   1.00000   7   -   -   -  
109226     9.79   0.99253   7   -   -   B  
109234    18.48   0.99990   7   -   -   -  
109352     1.80   0.59416   7   -   -   -  
109361    45.58   1.00000   7   -   B   -  
109363    24.82   1.00000   5   -   -   -  
109403    24.21   0.99999   5   -   -   -  
109443     4.32   0.88494   9   -   B   -  
109461    19.67   0.99995   5   -   c   -   sB-lm? 
109470     8.05   0.98216   9   -   b   -  
109521   145.71   1.00000   7   -   -   -  
109640    30.56   1.00000   7   -   -   -  
109676     5.13   0.92325   7   -   -   -  
109693    62.80   1.00000   7   -   -   -  
109727    19.74   0.99995   7   -   c   -  
109736     1.88   0.60957   7   -   -   c  
109800     1.68   0.56722   7   -   -   -  
109839     0.87   0.35279   7   -   -   -  
109871    40.11   1.00000   7   -   -   -  
109895    43.36   1.00000   7   -   -   -  
109947    21.72   0.99998   7   -   -   -  
109973    29.00   1.00000   7   -   -   -  
110035    11.66   0.99706   7   -   c   -  
110048     9.56   0.99162   7   -   -   -  
110098     4.86   0.91189   7   -   -   -  
110240     1.51   0.52978   7   -   -   -  
110340    28.03   1.00000   5   -   c   -  
110355     5.44   0.93415   9   -   B   -  
110358     0.14   0.06604   7   -   c   -  
110369     1.73   0.57991   7   -   -   -  
110388     4.07   0.86952   7   -   -   -  
110439    10.68   0.99520   9   -   -   -  
110468     7.82   0.97997   7   -   c   -  
110478    39.72   1.00000   V   -   -   -  
110486     4.76   0.90752   7   -   c   -  
110514     2.44   0.70507   7   O   -   -   triple? 
110572    47.96   1.00000   5   -   -   -  
110574    19.82   0.99995   9   -   -   -  
110580     2.94   0.77059   7   -   -   -  
110618    18.44   0.99990   5   -   c   -  
110624     0.12   0.05911   7   -   -   -  
110626   232.50   1.00000   7   -   -   -  
110649   793.67   1.00000   5   -   B   -  
110704    42.19   1.00000   7   -   -   O  
110729    22.34   0.99999   7   -   -   -  
110757    37.42   1.00000   5   -   -   -  
110830    21.13   0.99997   5   -   -   -  
110841     0.25   0.11673   7   -   -   -  
110854    19.05   0.99993   5   -   -   -  
110978    28.09   1.00000   9   -   -   -  
111004    52.15   1.00000   7   -   c   -   sB-lm? 
111033    19.87   0.99995   5   -   -   c  
111045    73.51   1.00000   7   -   -   -  
111127     2.04   0.64015   9   -   -   -  
111132    15.32   0.99953   7   -   -   -  
111292     4.90   0.91386   7   -   -   -  
111381     3.83   0.85246   7   -   -   -  
111442    35.14   1.00000   7   -   B   -  
111541    69.87   1.00000   9   -   -   B  
111560     1.99   0.63070   7   -   -   -  
111571    26.48   1.00000   5   -   -   -  
111573    28.14   1.00000   5   -   -   -  
111691     5.45   0.93434   7   -   -   -  
111707    22.39   0.99999   9   -   B   -  
111738     4.64   0.90192   7   -   b   -  
111759    23.38   0.99999   7   -   -   c  
111835    60.31   1.00000   9   -   -   -  
111867    11.26   0.99641   7   -   -   -  
111892    13.88   0.99903   7   -   B   -  
111913    13.54   0.99885   7   -   -   -  
111943    30.99   1.00000   7   -   -   -  
111954     7.61   0.97772   9   -   -   -  
112003     6.87   0.96776   9   -   -   -  
112046     9.35   0.99066   7   -   -   -  
112051    18.67   0.99991   7   -   -   -  
112052     4.33   0.88519   7   -   -   -  
112072    13.70   0.99894   7   -   -   -  
112075    26.14   1.00000   5   -   -   B  
112114    19.18   0.99993   7   -   -   -  
112117    23.76   0.99999   5   -   c   -   sB-lm? 
112222    38.36   1.00000   9   -   B   -  
112240    35.74   1.00000   7   -   B   -  
112262    27.37   1.00000   5   -   -   -  
112320     4.67   0.90332   7   -   -   -  
112372    78.37   1.00000   9   -   -   -  
112396    19.26   0.99993   5   -   -   -  
112405    22.24   0.99999   7   -   -   -  
112415     2.81   0.75409   9   -   -   -  
112426     8.23   0.98369   7   -   -   -  
112494     8.30   0.98424   9   -   B   -  
112506   473.65   1.00000   5   -   -   -  
112523    55.21   1.00000   5   -   -   -  
112545     0.36   0.16676   7   -   -   -  
112614    25.87   1.00000   5   -   c   -  
112623    27.67   1.00000   5   -   -   -  
112646    13.90   0.99904   7   -   -   -  
112661    27.08   1.00000   5   -   -   -  
112666    24.68   1.00000   5   O   -   -  
112772    29.38   1.00000   5   -   -   -  
112821    39.18   1.00000   5   O   B   -  
112853     3.32   0.80979   7   -   -   -  
112957     2.68   0.73862   7   -   B   -  
112985     0.09   0.04208   7   -   -   -  
113002     0.40   0.17924   7   -   B   -  
113185    35.86   1.00000   5   -   -   -  
113186    21.62   0.99998   5   -   -   -  
113204     6.10   0.95270   7   -   -   -  
113227    19.29   0.99994   7   -   -   B  
113245     5.74   0.94326   7   -   B   -  
113249     3.73   0.84525   7   -   -   B  
113254    23.93   0.99999   5   -   -   -  
113298    31.35   1.00000   5   -   -   -  
113336     7.01   0.96994   7   -   B   -  
113367    53.57   1.00000   7   -   -   -  
113401    37.73   1.00000   5   -   -   -  
113426     0.64   0.27417   7   -   -   -  
113455     2.62   0.73041   7   -   -   -  
113476    19.32   0.99994   5   -   -   -  
113514    35.27   1.00000   5   O   -   -  
113522    22.65   0.99999   5   -   -   -  
113543    54.08   1.00000   5   -   B   -  
113557    47.37   1.00000   7   -   c   -  
113610    51.87   1.00000   7   -   -   -  
113629    42.05   1.00000   5   -   -   -  
113659    32.71   1.00000   7   -   -   -  
113712     0.61   0.26125   7   -   -   -  
113785     1.15   0.43770   9   -   -   -  
113812    61.84   1.00000   5   -   -   -  
113884   203.55   1.00000   9   -   B   -  
113920   761.81   1.00000   5   -   -   -  
113929    14.26   0.99920   7   -   -   -  
113959    10.27   0.99411   7   -   c   -  
114040    84.26   1.00000   7   -   B   -  
114072     5.71   0.94230   7   -   -   -  
114139    34.28   1.00000   5   -   B   -  
114181   160.88   1.00000   7   -   -   -  
114294    27.39   1.00000   5   -   -   -  
114313     4.09   0.87079   9   O   -   -  
114389    10.00   0.99327   7   -   -   -  
114430   334.12   1.00000   7   -   B   -  
114485     1.64   0.55930   7   -   -   -  
114501     0.96   0.38152   7   -   B   -  
114532    34.31   1.00000   5   -   -   -  
114564     2.75   0.74659   7   -   -   -  
114610     1.79   0.59079   7   -   -   -  
114614    28.20   1.00000   5   -   -   -  
114616    22.41   0.99999   5   -   -   -  
114639     0.72   0.30087   7   O   B   -   triple? 
114653     3.75   0.84696   7   -   -   -  
114724    66.44   1.00000   7   -   -   -  
114880    31.39   1.00000   5   -   B   -  
114882     4.17   0.87560   7   -   -   -  
114884     6.42   0.95955   7   -   c   -  
114906    22.00   0.99998   5   -   B   -  
114951    24.99   1.00000   5   -   -   -  
114952    12.40   0.99797   7   -   -   -  
114986    27.33   1.00000   5   -   B   -  
114996    85.30   1.00000   7   -   -   -  
115004    28.81   1.00000   5   -   -   -  
115053     2.61   0.72829   7   -   B   -  
115080     3.49   0.82557   7   -   -   -  
115081     1.91   0.61512   7   -   -   -  
115103    21.53   0.99998   5   -   -   -  
115115    21.39   0.99998   5   -   -   -  
115122     2.48   0.71098   7   -   -   -  
115137    38.08   1.00000   5   -   -   B  
115140     7.05   0.97050   7   -   -   -  
115191    29.28   1.00000   7   -   -   B  
115204    40.53   1.00000   5   -   -   -  
115271     3.50   0.82633   7   -   -   O  
115288   120.57   1.00000   7   -   -   -  
115360    44.20   1.00000   7   -   c   -  
115430    21.32   0.99998   5   -   -   -  
115444    28.28   1.00000   5   -   -   c  
115489    27.18   1.00000   5   -   c   -  
115505    35.50   1.00000   5   -   b   -  
115548    20.61   0.99997   7   -   c   -  
115551     3.07   0.78507   7   -   -   -  
115572    49.08   1.00000   5   -   -   -  
115630    21.08   0.99997   5   -   -   -  
115684    24.41   0.99999   5   O   -   -  
115726    26.47   1.00000   5   -   -   -  
115761    13.85   0.99902   9   -   B   -  
115774     2.31   0.68533   7   -   -   c  
115809     3.73   0.84490   7   -   -   -  
115846    31.28   1.00000   5   -   -   -  
115873   158.84   1.00000   9   -   -   -  
115883    40.41   1.00000   5   -   -   -  
115919     9.03   0.98906   9   -   -   -  
115929    26.11   1.00000   5   -   -   -  
115991     1.34   0.48783   7   -   -   -  
116108    31.32   1.00000   7   -   -   -  
116125    19.08   0.99993   9   -   c   -  
116136    16.67   0.99976   7   -   -   -  
116168    44.74   1.00000   9   -   B   -  
116229     1.98   0.62816   7   -   -   -  
116231    75.03   1.00000   5   -   -   -  
116233    29.40   1.00000   7   -   -   -  
116240    13.94   0.99906   7   -   -   c  
116241     9.10   0.98943   7   -   -   -  
116348     6.19   0.95465   7   -   -   c  
116384    18.44   0.99990   5   -   -   -  
116389    55.85   1.00000   5   -   -   -  
116390     2.51   0.71541   7   -   -   -  
116394    25.83   1.00000   7   -   -   c  
116403     2.52   0.71642   7   -   -   c  
116433    11.22   0.99633   7   -   -   -  
116460    23.61   0.99999   5   -   -   -  
116478   183.83   1.00000   9   O   B   -  
116516     6.89   0.96809   7   -   -   -  
116536     0.48   0.21163   7   -   -   -  
116555     6.03   0.95091   7   -   -   -  
116597    10.02   0.99333   7   -   -   -  
116623    23.89   0.99999   5   -   -   -  
116702     4.23   0.87933   7   -   -   B  
116727  1040.40   1.00000   7   O   -   O  
116728    31.86   1.00000   9   -   -   -  
116761    25.53   1.00000   9   -   -   -  
116789     7.48   0.97620   7   -   -   -  
116791     2.76   0.74787   9   -   B   -  
116835     0.64   0.27338   7   -   -   -  
116845    20.59   0.99997   5   -   -   -  
117057     4.72   0.90540   9   -   B   -  
117085    19.33   0.99994   7   -   -   -  
117092    13.55   0.99886   7   -   -   -  
117112    22.27   0.99999   5   -   B   -  
117125    11.38   0.99662   7   -   -   -  
117158    43.01   1.00000   5   -   -   -  
117200    24.28   0.99999   7   -   -   -  
117201    11.23   0.99636   7   -   -   -  
117229     1.35   0.49164   7   O   -   -  
117237     2.66   0.73540   7   -   -   -  
117247    23.11   0.99999   5   -   -   -  
117258    55.66   1.00000   5   -   B   -  
117283    22.24   0.99999   5   -   -   -  
117284    27.65   1.00000   5   -   -   -  
117393     2.38   0.69560   9   -   c   -  
117409     3.73   0.84545   7   -   -   -  
117435    33.58   1.00000   5   -   -   -  
117450     1.60   0.55130   9   -   -   -  
117456    51.12   1.00000   5   -   -   -  
117493    93.28   1.00000   7   -   B   -  
117513     8.85   0.98800   9   -   -   -  
117574     3.23   0.80071   7   -   -   -  
117607    13.41   0.99878   7   O   B   -   Ba  
117692    21.61   0.99998   5   -   -   -  
117712   207.90   1.00000   5   O   B   -   triple 
117727     1.62   0.55419   7   -   c   -  
117730    32.31   1.00000   X   -   -   -  
117774     9.12   0.98955   7   -   -   -  
117785    20.76   0.99997   5   -   -   -  
117795     3.75   0.84666   9   -   -   -  
117905    20.16   0.99996   5   -   -   -  
117906     4.09   0.87042   7   -   -   -  
117918    49.22   1.00000   5   O   -   -  
117946   109.43   1.00000   5   -   -   -  
117958     2.84   0.75787   7   -   B   -  
117972   259.67   1.00000   7   -   -   -  
117977     3.04   0.78076   7   -   -   -  
117998    17.45   0.99984   7   -   -   -  
118007     6.40   0.95931   7   -   -   -  
118034     0.38   0.17321   7   -   -   -  
118040    71.74   1.00000   5   -   -   -  
118054    47.72   1.00000   5   -   -   -  
118079     0.94   0.37362   7   -   -   -  
118086     0.17   0.08044   7   -   -   -  
118088    10.19   0.99386   7   -   c   -  
118094    39.47   1.00000   5   -   c   -  
118121     6.24   0.95581   7   -   -   -  
118145    53.43   1.00000   5   -   -   -  
118163     1.59   0.54753   7   -   -   -  
118200    82.02   1.00000   5   -   -   -  
118210    51.42   1.00000   5   -   c   -  
118212   113.54   1.00000   X   -   -   -  
118213    29.24   1.00000   5   -   B   -  
118286     2.91   0.76602   7   -   -   -  

